Mining of Single-Class by Active Learning for Semantic Segmentation

Several Active Learning (AL) policies require retraining a target model several times in order to identify the most informative samples and rarely offer the option to focus on the acquisition of samples from underrepresented classes. Here the Mining of Single-Class by Active Learning (MiSiCAL) paradigm is introduced where an AL policy is constructed through deep reinforcement learning and exploits quantity-accuracy correlations to build datasets on which high-performance models can be trained with regards to specific classes. MiSiCAL is especially helpful in the case of very large batch sizes since it does not require repeated model training sessions as is common in other AL methods. This is thanks to its ability to exploit fixed representations of the candidate data points. We find that MiSiCAL is able to outperform a random policy on 150 out of 171 COCO10k classes, while the strongest baseline only outperforms random on 101 classes.

==> bordersize.dat <==
cropsize patchsize bordersize MeanIoU IoUstddev
321 128 0 0.023677514 0.002028837
321 128 16 0.032046062 0.002314437
321 128 32 0.044267888 0.003586874
321 128 64 0.048235741 0.003020907
321 128 128 0.058940263 0.003450569


==> eps_annealing.dat <==
step	zugw_cr	pawf_cr	tpbu_cr	zugw_acc	pawf_acc	tpbu_acc	zugw_smoothed_acc	pawf_smoothed_acc	tpbu_smoothed_acc	zugw_entr	pawf_entr	tpbu_entr	zugw_dqn_loss	pawf_dqn_loss	tpbu_dqn_loss	zugw_smooth_dqn_loss	pawf_smooth_dqn_loss	tpbu_smooth_dqn_loss
0	-1	-1	-1	0.001684428	0.001597943	0.001539077	0.000403947	0.000384431	0.000378028	4.020626545	4.0292449	3.995258093	1.003168702	1.051129818	3.908679724	4.434174364	3.346637076	1.196316638
1	-1	-1	-1	0.001268413	0.001276532	0.001148861	0.000250817	0.000239164	0.000238111	4.024630547	4.045482635	3.995258093	1.299046159	0.555627108	0.615032732	4.54867752	3.304957878	0.946251387
2	-1	-1	-1	0.000708073	0.0005989	0.000703204	0.000135506	0.000123115	0.000133669	4.079184532	4.082210541	4.022188187	1.305749416	0.918998361	0.821430385	4.49304196	3.347249811	0.999328917
3	-1	-1	-1	0.000470917	0.000384019	0.000455041	7.11362E-05	6.86699E-05	6.97418E-05	4.091941833	4.096317768	4.025747776	1.128400326	0.93239522	0.813276529	4.593273109	3.559568915	1.121253539
4	-1	0	-1	0.000235493	0.000206483	0.000236397	2.83256E-05	3.3759E-05	2.83744E-05	4.103668213	4.091649532	3.970192432	8.462217331	2.513233185	0.784600675	4.640559099	3.736611897	1.107089872
5	-1	0	-1	4.59636E-05	0.000101691	5.44E-05	6.91706E-06	1.49879E-05	6.88378E-06	4.136666298	4.106712818	3.905309916	9.082407951	20.8478241	0.810125709	3.980248104	3.726907004	1.126645056
6	-1	0	-1	3.0124E-05	4.07E-05	2.13E-05	2.73855E-06	5.74323E-06	1.93791E-06	4.126296997	4.136642456	3.875937462	8.47253418	1.276151896	0.814434469	3.225279629	2.172419125	1.203382308
7	-1	0	-1	0	1.40E-05	0	0	2.04541E-06	0	4.135710716	4.133319378	3.896292686	8.50671196	1.416448236	0.823514521	2.970164857	2.146028264	1.243484535
8	-1	0	0	0	8.48E-06	0	0	7.70921E-07	0	4.137820244	4.130750656	3.898968935	4.194961548	1.663002014	1.196282506	2.395400649	2.143575934	1.357024876
9	-1	0	0	0	0	0	0	0	0	4.12974453	4.149350166	3.898968935	2.358536243	4.671964645	1.515496016	2.198175858	2.308315239	1.398577918
10	-1	0	0	0	0	0	0	0	0	4.147730827	4.147881508	3.898968935	2.962184191	0.966233253	1.05660975	2.561014647	2.203721464	1.520676689
11	-1	0	0	0	0	0	0	0	0	4.091816425	4.149318695	3.898968935	2.262703419	0.592658639	1.157961965	2.488721257	2.419434401	1.691771507
12	-1	0	0	0	0	0	0	0	0	4.104518414	4.161643982	3.879508972	0.687054992	1.02083838	1.19888556	2.464426664	2.460537515	1.855573448
13	-1	0	1	0	0	0	0	0	0	4.083962917	4.156025887	3.975025415	2.408292055	3.254508495	2.162601233	2.556376473	2.632680053	1.950564233
14	-1	0	1	0	0	0	0	0	0	4.083956718	4.16364193	3.994445562	1.648546219	2.879868031	0.657476187	2.42780512	2.466476944	1.884009708
15	-1	1	1	0	0	0	0	0	0	4.105667591	4.160018921	4.047823429	1.198796391	2.406479359	0.999707699	2.394216798	2.515462231	2.012491811
16	-1	1	1	0	0	0	0	0	0	4.104254246	4.170039177	4.074246407	0.777754724	3.748457432	1.654235482	2.381328734	2.735830703	2.129159537
17	-1	1	1	0	0	0	0	0	0	4.102341175	4.15964365	4.075106144	5.666271687	0.98585242	1.255558968	2.382708143	2.984962209	2.239178842
18	-1	1	1	0	0	0	0	0	0	4.113248825	4.182578087	4.07487154	2.184305668	1.389472604	2.072458267	1.953220432	3.472190456	2.456884612
19	-1	1	1	0	0	0	0	0	0	4.102705956	4.182528019	4.058144093	2.025488853	3.475134373	1.65336597	2.065532966	3.478496183	2.511886521
20	-1	1	1	0	0	0	0	0	0	4.107994556	4.168198586	4.100080013	6.349762917	3.521433115	2.858582497	2.087617029	3.521948186	2.681879347
21	0	1	1	0	0	0	0	0	0	4.117018223	4.167896748	4.15021801	2.166956902	3.339075565	2.938652754	1.752238794	3.293174354	2.593054089
22	0	2	1	0	0	0	0	0	0	4.120501041	4.176538944	4.185189247	1.995462894	1.044792891	2.959783316	1.752592043	3.120203614	2.519299973
23	0	2	1	0	0	0	0	0	0	4.120141983	4.182373524	4.21584177	1.698502898	2.9144063	2.243784189	1.92553841	3.128963405	2.391929843
24	0	2	1	0	0	0	0	0	0	4.117187023	4.18184948	4.215085983	0.99400717	1.4262743	1.430501461	1.946665059	2.963737509	2.273329399
25	0	2	1	0	0	0	0	0	0	4.140329361	4.190114498	4.254631042	1.279074669	3.418706179	2.070779324	1.921218444	2.931823438	2.241475766
26	1	2	1	0	0	0	0	0	0	4.153363228	4.180763245	4.278897285	1.057027698	4.830532551	2.283052683	1.870076548	2.785096038	2.099702933
27	1	2	1	0	0	0	0	0	0	4.154819965	4.180553913	4.277093887	0.792928219	6.488903999	2.864447832	1.824762101	2.505676985	1.957851307
28	1	2	1	0	0	0	0	0	0	4.155424118	4.181622982	4.266676426	0.941906869	6.34536314	3.650322437	1.993554912	2.062761458	1.766671517
29	1	2	1	0	0	0	0	0	0	4.152279854	4.183686256	4.264946938	3.419743538	1.458835602	2.677479267	2.198043476	1.698369221	1.476878865
30	1	2	1	0	0	0	0	0	0	4.158815861	4.208765507	4.265721321	2.268413544	3.953106403	3.523287058	2.05403354	2.179419973	1.287866121
31	1	2	1	0	0	0	0	0	0	4.178672791	4.200293064	4.272043228	2.660602331	1.004920959	1.881504655	1.998136119	2.033337225	1.274196609
32	2	2	1	0	0	0	0	0	0	4.18283987	4.202652454	4.282679558	2.170842648	1.436397433	2.127357483	1.902620966	2.088879824	1.375057627
33	2	2	1	0	0	0	0	0	0	4.188532829	4.195691586	4.296173096	3.897872925	1.141150594	1.558711886	1.81213043	2.071446939	1.449270611
34	3	2	1	0	0	0	0	0	0	4.198441982	4.206496716	4.313820839	1.930896044	1.096921444	0.939179301	1.601969004	2.115287261	1.389293053
35	3	2	1	0	0	0	0	0	0	4.203915119	4.202393532	4.324546814	0.7140944	1.075219512	1.080111504	1.564432458	2.101564098	1.453393676
36	3	3	1	0	0	0	0	0	0	4.197185993	4.20619297	4.332312584	0.716513813	1.804704785	0.511278152	1.554662206	2.093424185	1.473790494
37	3	3	1	0	0	0	0	0	0	4.185828209	4.213173389	4.338182449	0.558568776	1.75692296	0.722684801	1.550565725	2.045999457	1.65794145
38	3	4	1	0	0	0	0	0	0	4.18396616	4.209550858	4.343735218	2.649649143	1.61683321	0.761470139	1.55272143	2.091632122	1.883102162
39	3	4	1	0	0	0	0	0	0	4.182152748	4.210301876	4.346616268	3.19128108	2.337048531	0.462603271	1.416099749	2.208245814	2.036247297
40	3	4	1	0	0	0	0	0	0	4.204882622	4.211283684	4.35489893	1.835634232	6.750393867	0.598339081	1.223835084	2.158720434	2.183013098
41	3	4	1	0	0	0	0	0	0	4.225453854	4.211233139	4.363444328	1.653541923	2.346196175	3.372922421	1.212966047	1.725518059	2.2207074
42	3	4	1	0	0	0	0	0	0	4.247582436	4.213438988	4.374385357	1.609935641	1.615889549	2.990975857	1.132436574	1.695554327	2.059594864
43	3	4	1	0	0	0	0	0	0	4.246442318	4.235444546	4.394233704	1.175446749	1.244635701	2.943700314	1.048473618	1.709473745	1.843329365
44	3	4	1	0	0	0	0	0	0	4.257343292	4.231322289	4.402210712	1.58609724	1.623394132	0.898958743	1.137300318	1.720966605	1.629322182
45	3	4	2	0	0	0	0	0	0	4.254609108	4.234213829	4.411565781	1.517994046	0.945966661	1.644286156	1.181821975	1.727339349	1.616170618
46	4	5	2	0	0	0	0	0	0	4.26713419	4.237204075	4.415512562	0.606621623	0.985680461	1.3044765	1.305976662	1.744966539	1.55858631
47	5	5	2	0	0	0	0	0	0	4.260968208	4.234631062	4.421566963	0.671452522	1.283032775	2.536938667	1.320641209	1.749849189	1.529368108
48	5	5	2	0	0	0	0	0	0	4.26021862	4.238307476	4.424484253	0.58228153	2.258882284	3.199452639	1.327983428	1.73788554	1.389109845
49	5	6	2	0	0	0	0	0	0	4.259250164	4.251145363	4.426037788	1.146810651	2.899583817	2.446066618	1.497534416	1.696887526	1.171906661
50	5	6	2	0	0	0	0	0	0	4.263169289	4.24864769	4.434813976	1.076369762	1.792269349	2.077027082	1.561545307	1.597746871	1.220923158
51	5	6	2	0	0	0	0	0	0	4.260174751	4.246632576	4.4427104	1.716074824	1.985167742	1.012976408	1.543565967	1.637300741	1.211445716
52	6	6	2	0	0	0	0	0	0	4.263924599	4.245082855	4.446830273	0.767717719	2.016595125	1.600684524	1.471290648	1.592132135	1.238856484
53	6	6	2	0	0	0	0	0	0	4.27676487	4.251962185	4.447078705	0.686343133	1.769003153	0.612055361	1.499169485	1.560580557	1.170791648
54	6	6	2	0	0	0	0	0	0	4.274055481	4.245471478	4.442380428	2.152540445	1.371057153	0.589621305	1.502982237	1.525654002	1.226583497
55	6	7	2	0	0	0	0	0	0	4.282811642	4.245923996	4.433380604	2.075835466	1.69349432	0.754291534	1.362769485	1.534965894	1.257506408
56	6	7	2	0	0	0	0	0	0	4.283807755	4.248326778	4.429249287	2.883695602	1.139865756	1.010858774	1.272776257	1.50900947	1.299822791
57	6	7	2	0	0	0	0	0	0	4.280786514	4.255642414	4.422149658	0.76793164	1.03938961	0.983076274	1.064727046	1.539516135	1.338281398
58	6	7	2	0	0	0	0	0	0	4.280612469	4.254626274	4.412677765	0.752216935	1.151432633	0.994097769	1.087351252	1.575637893	1.44356681
59	6	7	3	0	0	0	0	0	0	4.276655197	4.25100565	4.408919811	2.447342396	1.807904124	0.810217619	1.118145363	1.597479105	1.558204049
60	6	7	3	0	0	0	0	0	0	4.276922226	4.251256466	4.407352924	1.850930452	1.809036613	2.985248089	0.956133441	1.54978932	1.638516139
61	6	8	3	0	0	0	0	0	0	4.285734653	4.259588718	4.410305977	0.878597021	2.227361917	1.972775221	0.897502303	1.631156347	1.45780727
62	6	8	3	0	0	0	0	0	0	4.284514427	4.264889717	4.412119865	0.921046317	1.488313079	1.314494848	0.895508398	1.670341004	1.361661407
63	6	8	3	0	0	0	0	0	0	4.283190727	4.274071693	4.419023514	1.074384928	1.669527769	0.851971328	0.874000793	1.604915446	1.355758423
64	6	8	3	0	0	0	0	0	0	4.278372288	4.276528835	4.428949356	0.728283405	1.384811044	1.225765705	0.839847738	1.526578296	1.381265705
65	6	8	3	0	0	0	0	0	0	4.276627064	4.281418324	4.44098711	0.610200167	1.473487973	0.929773331	0.878100894	1.533552408	1.405829581
66	6	8	4	0	0	0	0	0	0	4.275904179	4.278583527	4.452999115	1.085909963	1.407973647	1.219771743	0.880010074	1.549447883	1.474408171
67	6	8	5	0	0	0	0	0	0	4.276445389	4.278962135	4.458553314	0.595154285	1.475439072	1.433903456	0.857821811	1.535335042	1.531573697
68	7	8	5	0	0	0	0	0	0	4.279450893	4.279882908	4.47161293	1.0167979	1.436728954	2.141215801	0.866022197	1.484268514	1.578333866
69	7	8	5	0	0	0	0	0	0	4.277559757	4.276614189	4.476353645	1.090952158	1.391685963	2.255107403	0.941152258	1.464287541	1.562380617
70	7	8	5	0	0	0	0	0	0	4.278021336	4.272344589	4.477302551	0.66521126	1.283316493	1.693650603	0.911641197	1.492745475	1.45734373
71	7	8	5	0	0	0	0	0	0	4.283659458	4.27154398	4.480289459	1.20598793	2.704073906	0.997450531	0.939839488	1.531204863	1.489658323
72	7	9	5	0	0	0	0	0	0	4.287342548	4.270092487	4.479393482	0.856664062	2.658393145	0.915170729	0.87907278	1.5047391	1.575017609
73	7	10	5	0	0	0	0	0	0	4.284547329	4.272863865	4.481450081	0.684462667	0.768631935	1.249562025	0.859912964	1.437405424	1.57581648
74	7	10	5	0	0	0	0	0	0	4.281732082	4.271335125	4.485344887	0.698701322	0.807819128	1.132551432	0.86123486	1.466248913	1.575154781
75	7	10	5	0	0	0	0	0	0	4.277380466	4.270437241	4.484798431	1.149068117	1.461526275	1.495968342	0.846646764	1.864310774	1.58064218
76	7	10	5	0	0	0	0	0	0	4.276093006	4.269915581	4.484156609	0.631201148	1.648338199	1.684137821	0.805203557	2.079830972	1.596981189
77	7	11	5	0	0	0	0	0	0	4.268092155	4.272106171	4.485877514	0.841839075	1.252732396	1.84859252	0.820956572	2.04693273	1.524239724
78	7	11	5	0	0	0	0	0	0	4.26722908	4.271521568	4.487101555	0.685358524	0.913707256	1.948265314	0.808422983	2.04960667	1.437727728
79	7	11	5	0	0	0	0	0	0	4.268857956	4.277375698	4.489528656	1.843228579	1.216938257	1.965730071	0.823881171	2.060966167	1.309019522
80	7	11	5	0	0	0	0	0	0	4.270644188	4.278487682	4.488718033	0.766330481	1.704723239	1.099701643	0.741034275	2.086174965	1.204640063
81	7	11	5	0	0	0	0	0	0	4.271809101	4.278077126	4.485494614	0.975392461	1.706369758	2.049111128	0.772579296	2.093739347	1.159989352
82	7	11	5	0	0	0	0	0	0	4.270602703	4.275668144	4.48336792	0.537554145	2.412950516	1.936402678	0.755158002	2.097365477	1.060922449
83	7	11	5	0	0	0	0	0	0	4.276785374	4.275579929	4.487214565	0.645906091	1.917722702	0.923958302	0.764218509	2.018026514	0.984376225
84	7	11	5	0	0	0	0	0	0	4.280189037	4.27552557	4.488924503	0.699003518	1.08591032	1.242283344	0.8114394	1.992840615	0.976797039
85	7	11	5	0	0	0	0	0	0	4.27915287	4.273663521	4.491295338	0.538232267	5.186499596	1.192912817	0.831254352	2.07405254	0.930655566
86	7	11	5	0	0	0	0	0	0	4.275930882	4.278888226	4.493417263	0.69319284	3.832248449	1.675697446	0.865223559	1.777277134	0.884679881
87	7	11	5	0	0	0	0	0	0	4.275146484	4.274932861	4.491691113	0.804484308	1.286457539	0.883981705	0.897753683	1.593715408	0.828736045
88	8	11	5	0	0	0	0	0	0	4.279170513	4.274243832	4.492715836	0.703969598	1.282145739	0.896960557	0.940368474	1.81089282	0.895440438
89	8	11	5	0	0	0	0	0	0	4.277798653	4.273618698	4.494739056	0.855398595	1.038661718	0.532475054	0.98248698	1.851847454	0.897097658
90	8	11	5	0	0	0	0	0	0	4.277988911	4.270998478	4.496725559	0.93191272	1.494235039	0.817556024	1.015655604	1.919440389	0.910268849
91	9	11	5	0	0	0	0	0	0	4.284225464	4.26942873	4.499267578	1.113325715	1.787931442	0.608543813	1.120849972	1.907814535	0.93200624
92	9	11	5	0	0	0	0	0	0	4.282495499	4.269845486	4.499743938	0.783758223	1.746257186	0.959375203	1.134875314	1.88814536	0.96863913
93	9	11	5	0	0	0	0	0	0	4.285884857	4.270036697	4.499526024	0.637219727	1.54022193	1.094394207	1.248526346	2.006642006	1.124585054
94	9	11	5	0	0	0	0	0	0	4.283820629	4.269733429	4.501324177	1.165335894	1.64067781	0.840587258	1.450169222	2.28397572	1.280615102
95	9	11	5	0	0	0	0	0	0	4.285082817	4.265521526	4.501660347	0.916967988	1.97924149	0.734727144	1.610690534	2.687058969	1.496453264
96	9	11	5	0	0	0	0	0	0	4.285178661	4.264118671	4.503564835	0.911893547	1.921970129	0.687180281	2.007801636	2.851872108	1.692159523
97	9	11	5	0	0	0	0	0	0	4.284845829	4.264455318	4.504024506	1.051024199	1.813069463	1.060315251	2.488205563	3.855410088	2.258225679
98	9	11	5	0	0	0	0	0	0	4.287364006	4.261785507	4.504730225	1.273247004	3.675409079	1.617730021	2.66900483	4.659973686	3.121825272
99	9	11	5	0	0	0	0	0	0	4.291181564	4.261230946	4.506159306	1.167273164	1.732646704	0.915189981	2.615935423	4.763516036	4.184531017
100	9	11	5	0	0	0	0	0	0	4.289664268	4.262086391	4.50667572	1.220253468	1.782184005	0.67735815	2.586940597	4.957825271	5.367637938
101	9	11	5	0	0	0	0	0	0	4.286747932	4.262136936	4.503602028	2.08905077	1.366350651	1.056667328	2.54602034	5.384937254	5.64877406
102	10	11	5	0	0	0	0	0	0	4.286628723	4.260956764	4.499770641	1.26760447	1.571570516	1.011505604	2.400905311	6.096810959	5.617277162
103	10	11	5	0	0	0	0	0	0	4.287293434	4.261179924	4.496031284	2.033919573	3.049720287	2.674780369	2.324320658	6.669905489	5.58964097
104	10	11	6	0	0	0	0	0	0	4.287073135	4.260304928	4.49823904	2.855291367	4.590892792	2.810724735	2.188461569	6.880391294	5.426505674
105	10	11	7	0	0	0	0	0	0	4.288298607	4.257272243	4.497571945	2.931070328	6.074593544	3.214807034	1.991170097	6.958952817	5.249710744
106	10	11	7	0	0	0	0	0	0	4.292658329	4.255421638	4.493972301	5.285190105	3.792186022	2.887495995	2.180388879	6.476360538	5.021631219
107	10	11	7	0	0	0	0	0	0	4.295126915	4.254928112	4.491837978	6.196336746	12.96088791	6.913908005	1.989669361	6.22553743	5.007463022
108	10	11	7	0	0	0	0	0	0	4.298324585	4.255830288	4.489151478	3.039816141	10.66326904	10.55991077	1.687731976	5.145029317	4.544385487
109	10	11	7	0	0	0	0	0	0	4.299183846	4.254925728	4.486177921	0.689483523	4.814374924	13.30749321	1.752936856	4.325045911	3.764446356
110	10	11	7	0	0	0	0	0	0	4.298391819	4.251415253	4.485923767	0.848330081	3.870048285	13.92936611	2.004637745	3.998596159	2.689784614
111	10	12	8	0	0	0	0	0	0	4.298518181	4.253335476	4.486907959	0.770130634	6.480415821	3.769855499	1.969295215	3.742236918	1.686283957
112	10	12	8	0	0	0	0	0	0	4.299934387	4.25376749	4.486991882	0.492785454	9.196961403	0.710201442	1.952381638	3.279557185	1.568343271
113	10	12	8	0	0	0	0	0	0	4.297859192	4.251663685	4.487339497	0.425173283	7.875610352	0.707507491	2.410292219	2.75517028	1.693645483
114	10	12	8	0	0	0	0	0	0	4.29901123	4.250975609	4.488375187	0.5394696	5.365064144	0.880292118	2.802893622	2.171767105	1.786898662
115	10	12	8	0	0	0	0	0	0	4.30146265	4.250432968	4.487817764	0.685085177	5.455069542	0.865980506	3.202275401	1.750921558	1.840306282
116	10	12	8	0	0	0	0	0	0	4.302056789	4.249838352	4.488871098	5.012476921	0.766078472	0.70593226	3.242002861	1.304688069	1.911927158
117	10	12	8	0	0	0	0	0	0	4.304055214	4.2511549	4.489708424	3.18727541	1.033131838	2.731645823	2.973593284	1.319003262	1.918753212
118	10	12	8	0	0	0	0	0	0	4.307204247	4.253632545	4.491750717	2.875025511	1.075298667	1.820055127	2.845617527	1.33513449	1.749718205
119	10	13	8	0	0	0	0	0	0	4.302313328	4.253906727	4.493366718	3.757069826	1.643451571	1.98058033	2.700201712	1.609501573	1.720717598
120	10	13	8	0	0	0	0	0	0	4.296289444	4.250967979	4.493854523	3.458193302	1.223427653	1.486214042	2.448205829	1.724777379	1.634976035
121	10	13	8	0	0	0	0	0	0	4.290388107	4.252144814	4.49344635	0.459562242	1.050096631	2.890858889	2.39436246	1.951444144	1.639066181
122	10	13	8	0	0	0	0	0	0	4.292446613	4.249510765	4.49553299	0.584081292	1.390938759	2.472507954	2.725761603	2.092612662	1.557054243
123	10	13	8	0	0	0	0	0	0	4.283168316	4.249298573	4.4948349	5.529801846	3.428705454	2.088525772	2.808888766	2.308861846	1.394964511
124	10	13	8	0	0	0	0	0	0	4.273535728	4.249793053	4.49608326	4.743788719	1.458175421	1.73329246	2.397878663	2.113074395	1.241099834
125	10	13	8	0	0	0	0	0	0	4.274225712	4.248837471	4.499104023	4.932669163	0.735763133	1.467775941	2.03089545	2.222455637	1.112907515
126	10	13	8	0	0	0	0	0	0	4.270015717	4.249598503	4.500623703	1.12208724	0.54650116	1.653810143	1.661450955	2.214392359	1.028068854
127	10	13	8	0	0	0	0	0	0	4.269413948	4.249620438	4.500641823	2.059971571	0.923545599	0.781018853	1.613492917	2.218088453	0.913417358
128	10	13	8	0	0	0	0	0	0	4.268730164	4.249111176	4.500976086	1.779542089	1.210575342	0.872260749	1.476467821	2.233559251	1.019628836
129	10	13	9	0	0	0	0	0	0	4.271538258	4.248420238	4.499796391	1.275451541	4.093336582	1.501048446	1.38028509	2.250656551	0.976140017
130	10	13	9	0	0	0	0	0	0	4.275440216	4.248765469	4.499698162	0.985115111	2.911485434	1.037423134	1.31860079	2.438807087	0.885809443
131	12	14	9	0	0	0	0	0	0	4.280617237	4.248331547	4.499794006	2.865916252	3.716762066	1.531205654	1.27850966	2.260107707	0.847326571
132	13	14	9	0	0	0	0	0	0	4.278395653	4.249670029	4.500553131	4.104952812	2.602950335	1.98872757	1.065755123	2.007133186	0.756358575
133	15	14	9	0	0	0	0	0	0	4.280292988	4.250154972	4.498427868	1.498480082	3.769679785	0.689520895	0.769504764	1.840988327	0.623604292
134	15	14	9	0	0	0	0	0	0	4.282600403	4.247970581	4.498501778	1.008690715	1.275043488	0.396014333	0.68829337	1.713964002	0.597921846
135	15	14	9	0	0	0	0	0	0	4.28449297	4.247813225	4.497498512	0.706973374	2.661369085	0.32317695	0.637119022	1.677801089	0.613654443
136	15	14	9	0	0	0	0	0	0	4.286195278	4.248032093	4.496568203	0.868779719	0.64706707	0.534550667	0.666399896	1.506696148	0.638677944
137	15	14	9	0	0	0	0	0	0	4.288345814	4.25201273	4.49653244	0.594548821	0.587158203	0.39264369	0.621856283	1.499947862	0.658295393
138	15	14	9	0	0	0	0	0	0	4.288272381	4.252002239	4.496211529	0.552695513	1.09372437	1.949345112	0.594225057	1.519059143	0.72319888
139	15	16	9	0	0	0	0	0	0	4.287203312	4.254141331	4.496182919	0.721532047	1.398645639	0.393883735	0.590357962	1.475323699	0.719310479
140	15	16	9	0	0	0	0	0	0	4.28472662	4.25541687	4.495191574	0.596924245	6.162992477	0.507412136	0.570342625	1.566237645	0.886680275
141	15	16	9	0	0	0	0	0	0	4.282691956	4.255385876	4.494442463	0.544112682	0.945792258	0.614111543	0.575633268	1.050012827	0.966374205
142	15	16	9	0	0	0	0	0	0	4.283432007	4.253811359	4.494407654	0.525616348	0.934042335	0.530557692	0.584006247	1.019917553	1.065821423
143	15	16	9	0	0	0	0	0	0	4.28533411	4.254320621	4.492485523	0.846198857	0.775356889	0.528430462	0.601838814	1.053526802	1.101609856
144	15	16	9	0	0	0	0	0	0	4.283791542	4.25577879	4.492389202	0.605154753	2.372412205	0.407013983	0.572315246	1.124512022	1.114008007
145	15	17	9	0	0	0	0	0	0	4.285018921	4.25532341	4.492259026	0.445772886	0.877251446	0.569072902	0.558856617	1.022321853	1.15396129
146	15	17	9	0	0	0	0	0	0	4.284292221	4.254752159	4.493250847	1.029062986	0.77921474	0.598435462	0.573234591	1.05509104	1.167937723
147	15	17	9	0	0	0	0	0	0	4.28381443	4.255332947	4.495203972	0.378799975	0.572835922	0.750342607	0.525628339	1.083751911	1.202595055
148	15	17	9	0	0	0	0	4.90782E-06	0	4.285070896	4.255692482	4.49540329	0.290605336	0.797382295	1.106582046	0.56558266	1.14724732	1.2307066
149	15	17	9	0	0	0	0	4.90782E-06	0	4.282596588	4.255677223	4.49666357	0.510157466	0.61263448	1.9065727	0.617094715	1.183354985	1.161732126
150	15	17	9	0	0	0	0	4.90782E-06	0	4.284711361	4.25558567	4.497980118	0.501363337	2.398699045	2.234951496	0.604097824	1.253806792	1.028834004
151	15	17	9	0	0	0	0	4.90782E-06	0	4.286878586	4.253065109	4.499179363	0.655121326	0.484519482	1.384045362	0.603829533	1.127115374	0.879507284
152	16	17	9	0	0	0	0	4.90782E-06	0	4.286968231	4.252417564	4.499826908	0.636215448	0.614744246	1.708030939	0.671891762	1.430358643	0.817486462
153	16	17	11	0	0	0	0	4.90782E-06	0	4.287539482	4.251809597	4.50252676	0.721774578	1.303744078	0.924230456	0.683538819	1.622732845	0.758720802
154	16	17	11	0	0	0	0	0.000113914	0	4.289422989	4.252782345	4.502593994	0.521439612	1.556194305	0.664810121	0.64572916	1.683090654	0.781534978
155	16	18	11	0	0	0	0	0.000113914	0	4.288706779	4.254472256	4.501637459	0.457109839	1.248320341	0.846500099	0.618775104	1.617155286	0.812195418
156	16	18	11	0	0	0	0	0.000113914	0	4.288599968	4.253742218	4.500476837	0.603930593	1.237712502	0.722813666	0.60941424	1.600699549	0.819849581
157	16	19	11	0	0	0	0	0.000113914	0	4.286996365	4.252017498	4.498684883	0.50539422	1.094484329	0.979666114	0.598478148	1.574969194	0.878216091
158	16	19	11	0	5.40E-05	0	0	0.000113914	0	4.287045956	4.255639076	4.497527599	0.818297505	1.271285415	1.059569597	0.610409313	1.533458444	0.946880034
159	16	19	11	0	0	0	0	0.000110291	0	4.287872314	4.257942677	4.498110771	0.857237935	1.194566607	0.34786284	0.589391723	1.462336757	1.034721133
160	16	19	11	0	0	0	0	0.000110291	0	4.29055357	4.261181831	4.497590065	0.367191672	1.387604356	0.444693357	0.550834188	1.460030762	1.122150657
161	16	20	11	0	0	0	0	0.000110291	0	4.293363094	4.260038376	4.497708797	0.498412132	1.005093455	0.592357576	0.567040843	1.399823454	1.220266987
162	16	20	11	0	0	0	0	0.000110291	0	4.29477787	4.257944107	4.496718407	1.403805852	3.820195436	0.70181632	0.558702923	1.36848033	1.283273014
163	16	20	11	0	0	0	0	0.000110291	0	4.295143127	4.258627892	4.499213219	0.764333069	2.730860472	1.061608672	0.457388248	1.073512923	1.32435635
164	17	20	11	0	0.001199071	0	0	0.000330442	0	4.294844151	4.259592056	4.499891281	0.305868328	1.967679977	1.175186396	0.416524693	0.887775129	1.357701323
165	17	20	11	0	0	0	0	0.000322587	0	4.296038628	4.25970602	4.4991045	0.224944994	0.830905259	1.002074957	0.419663203	0.774024064	1.351679553
166	17	20	11	0	0	0	0	0.000322587	0	4.295064449	4.258901596	4.497419357	0.354140341	1.067307234	0.930695891	0.430666287	0.760555641	1.341485023
167	17	20	11	0	0	0	0	0.000836056	0	4.29725647	4.262959003	4.494524956	0.483633578	0.954678595	1.364845276	0.428177853	0.711955396	1.34849272
168	17	20	11	0	0	0	0	0.001159018	0	4.300275803	4.262709618	4.495587349	0.636637032	0.63786608	1.734969497	0.406494413	0.745004963	1.310356817
169	17	20	11	0	1.41E-05	0	0	0.001159018	0	4.300307274	4.26123333	4.497831345	0.587104023	0.488946855	2.025821686	0.376179268	0.830358852	1.208084497
170	17	20	11	0	0	0	0	0.001157733	0	4.301725864	4.259423733	4.499801636	0.433105052	1.169200659	1.309587598	0.348647192	0.912776692	1.109673283
171	17	20	11	0	0	0	0	0.001157733	0	4.303807259	4.260728359	4.500035763	0.545464873	0.725323975	1.523972988	0.338300313	0.928889096	1.104257096
172	17	20	11	0	0	0	0	0.001157733	0	4.303177834	4.260210037	4.499675274	0.406695008	0.66031909	1.285423875	0.316705467	0.934240097	1.023828897
173	17	20	12	0	0	0	0	0.001157733	0	4.299338341	4.260315895	4.500640869	0.28934443	0.575553954	1.153733015	0.314416472	0.956088944	0.954490369
174	17	20	12	0	0.002421656	0	0	0.001157733	0	4.299667835	4.260615349	4.501137257	0.314833969	0.687744737	1.428403378	0.320930718	0.981796633	0.918161495
175	17	20	12	0	0.001112667	0	0	0.000978943	0	4.298687458	4.260876656	4.501275063	0.340391934	0.716418266	1.108946919	0.330052437	1.03637199	0.862180694
176	17	20	13	0	0	0	0	0.000877792	0	4.29699707	4.261473656	4.501225948	0.345978916	0.682752609	0.889935136	0.339284541	1.067210848	0.842171403
177	17	21	13	0	0.005648161	0	0	0.001464973	0	4.295810699	4.261341095	4.503262997	0.326767564	0.532704532	1.007780552	0.345349571	1.06994714	0.866664849
178	17	21	13	0	0.003552583	0	0	0.00129871	0	4.295645237	4.264083385	4.505218506	0.245115742	1.318223834	0.945350349	0.363856347	1.124474536	0.868424952
179	17	21	13	0	0	0	0	0.001319709	0	4.293504715	4.26243782	4.503632545	0.303170443	1.576758862	0.609973967	0.397375616	1.090727351	0.907564282
180	17	21	13	0	0	0	0	0.001476207	0	4.294445038	4.266804695	4.504174232	0.284251183	1.395543098	0.94329834	0.420691035	1.035769582	0.926117344
181	17	21	13	0	0	0	0	0.002122632	0	4.294214725	4.27049017	4.505787373	0.319289386	1.346437097	1.250009537	0.447282263	0.949679017	0.926680706
182	17	21	13	0	0	0	0	0.002268566	0	4.29435873	4.272624493	4.506548405	0.307921559	0.784184992	0.639262795	0.46073421	0.870665128	0.85130714
183	17	21	13	0	0	0	0	0.002293911	0	4.294487953	4.275689602	4.506670475	0.381516069	0.900656402	0.522700071	0.477834558	0.855889857	0.830814435
184	17	21	13	0	0	0	0	0.002361202	0	4.294517994	4.275620461	4.506439686	0.361001134	0.858338535	0.754115403	0.505459515	0.827936655	0.831235135
185	17	22	13	0	0.000454965	0	0	0.002525064	0	4.294722557	4.274779797	4.506378651	0.415172875	1.288073659	0.81261456	0.526813843	0.811757998	0.81400496
186	17	22	13	0	0	0	0	0.002483703	0	4.293539047	4.271828651	4.506927967	0.441945076	1.055645704	0.888844728	0.543865144	0.740911045	0.793970349
187	17	22	13	0	0.006458996	0	0	0.00316846	0	4.293667316	4.272051334	4.508195877	0.412694246	0.712851822	1.159363031	0.5360457	0.712003589	0.820589578
188	17	22	13	0	0.003819268	0	0	0.002708679	0	4.295822144	4.274179935	4.509556293	0.530342102	1.132505894	1.02714169	0.529063791	0.734589712	0.821612209
189	17	22	13	0	0.003783569	0	0	0.004455167	0	4.29585743	4.271259308	4.510005951	0.613827705	0.947004795	1.375882983	0.513354459	0.752528835	0.845706596
190	17	22	13	0	0.001721475	0	0	0.005278399	0	4.29591465	4.272897243	4.511763573	0.55964005	0.972223401	0.814057648	0.483431664	0.76018671	0.862541191
191	17	22	13	0	0.007110683	0	0	0.005253758	0	4.296282768	4.272639751	4.509915829	0.576754689	0.448546886	0.949495316	0.459935034	0.760576086	0.909639161
192	17	22	13	0	0.001605269	0	0	0.004628492	0	4.29554224	4.27421093	4.508919239	0.467260808	0.477284312	0.420900315	0.430895521	0.801208659	0.954330832
193	17	22	13	0	0.000278798	0	0	0.00544394	0	4.295843601	4.2747159	4.508223534	0.496025383	0.621657014	0.413843036	0.414261089	0.85312516	1.004316211
194	17	22	13	0	0.000740196	0	0	0.00562107	0	4.294521332	4.277895451	4.508372307	0.685390592	0.593171179	0.527327776	0.40524981	0.888099735	1.016460961
195	17	23	13	0	0.001802483	0	0	0.005770926	0	4.295502663	4.279299259	4.507061958	0.595898747	0.680373311	0.56458348	0.369734639	0.906956553	1.039192845
196	17	23	13	0	0	0	0	0.00632682	0	4.295250893	4.277552128	4.507077694	0.602737188	0.508757174	0.592233837	0.343688802	0.934296294	1.024306059
197	17	23	13	0	0.007532326	0	0	0.008356607	0	4.296330929	4.279509068	4.507318974	0.355931193	0.737663686	1.181656241	0.333308263	0.982710063	0.99367627
198	17	23	13	0	0.001401403	0	0	0.008305301	0	4.298112392	4.280903816	4.508223534	0.335893244	0.961299181	1.170611978	0.357233933	0.964323087	0.912434402
199	17	23	13	0	0.023030631	0	0	0.009149477	0	4.298922539	4.285253048	4.510789871	0.357539445	1.329836249	1.292179942	0.367375713	1.042555354	0.830448739
200	17	23	13	0	0.012839124	0	0	0.008142699	0	4.30062294	4.286570549	4.511090279	0.284676969	1.031241417	1.561063528	0.36718928	1.03532349	0.740923283
201	17	23	13	0	0.001450424	0	0	0.006975506	0	4.301996231	4.288850784	4.512366295	0.301177114	0.976506531	1.33213532	0.367956476	1.060659745	0.645654605
202	17	23	13	0	0.000232756	0	0	0.007069738	0	4.302579403	4.289447308	4.51324892	0.257320046	0.89550519	1.441103697	0.368580247	1.088630855	0.646478656
203	17	23	13	0	0.010575204	0	0	0.007136582	0	4.303062439	4.288368702	4.513670921	0.284282058	1.048365831	0.970739484	0.370771801	1.123122535	0.55467258
204	17	23	13	0	0.002227229	0	3.34245E-06	0.008300725	0	4.303474426	4.288071632	4.512979507	0.396901309	1.006377339	0.547435284	0.369227859	1.135996629	0.493509206
205	17	24	13	0	0.002388609	0	3.34245E-06	0.009044825	0	4.303376675	4.287998199	4.512076378	0.294723719	0.800596178	0.7773785	0.367294444	1.150790805	0.474286762
206	17	24	13	0	0.007917313	0	3.34245E-06	0.009248239	0	4.303429604	4.290044785	4.510435581	0.309394538	0.981110454	0.400828838	0.399448617	1.184704	0.468565009
207	17	26	13	0	0.022327656	0	3.34245E-06	0.008908518	0	4.302818775	4.291297913	4.509681225	0.488551259	1.041308641	0.255306154	0.425584311	1.170625817	0.474054561
208	17	26	13	0	0.006967965	0	3.34245E-06	0.007890238	0	4.301584244	4.29391861	4.509185314	0.619113564	0.535406947	0.287995696	0.397140236	1.169336644	0.54767167
209	17	26	13	0	0.010687339	0	0.000293968	0.008130384	0	4.300965309	4.294495106	4.50823307	0.447452813	1.821854115	0.268769681	0.365038767	1.215828365	0.613179386
210	17	26	13	0	0.01195607	0	0.000338297	0.00890978	0	4.303321838	4.296383381	4.506538868	0.355488688	1.250285745	0.307399929	0.357151997	1.127964193	0.644441182
211	17	26	13	0	0	0	0.000338555	0.008587616	0	4.304846287	4.296244144	4.50555563	0.293116122	1.309940219	0.513108075	0.357358579	1.089118508	0.699347816
212	18	26	13	0	0.002486973	0	0.000764663	0.008952586	0	4.304738998	4.297463417	4.505196095	0.308038592	1.284188747	1.341199875	0.3727914	1.028832062	0.701396373
213	18	26	13	0	0.000968046	0	0.000771324	0.010715914	0	4.306017876	4.297042847	4.504131317	0.281427145	1.274913669	0.431236863	0.38152842	0.970289089	0.798485881
214	18	26	13	3.6767E-05	0.023380773	0	0.000817913	0.012816279	0	4.304924488	4.296621323	4.504602432	0.267298698	1.189980865	0.29794237	0.391473238	0.906146104	0.849578175
215	18	26	13	0	0.010412334	0	0.000819987	0.011119502	0	4.304747581	4.296741486	4.503757	0.375633746	1.169113278	0.335988402	0.435606635	0.869753865	0.913418469
216	18	26	13	0	0.004626164	0	0.000819987	0.013557866	0	4.303913116	4.29565239	4.501811028	0.648419619	1.173641324	0.714439213	0.464387375	0.877956136	0.939099461
217	18	26	13	0	0.00418038	0	0.000819987	0.017758083	0	4.30288744	4.296904564	4.501580715	0.596887171	0.826250434	0.461213917	0.505291723	0.881107726	0.911040458
218	18	26	14	0	0.011126575	0	0.000819987	0.019326819	0	4.302711964	4.296597958	4.50195837	0.175666437	1.027127743	1.065094352	0.532254052	0.866758921	0.941859936
219	18	26	14	0.003196884	0.009609571	0	0.000819987	0.021685187	0	4.304989815	4.298245907	4.502202988	0.26599741	1.046815872	1.008580565	0.589280088	0.852521468	0.89037219
220	18	26	14	0.000487617	0.019260691	0	0.000529361	0.021142426	0	4.308149815	4.300674438	4.502697468	0.360698342	0.855348229	0.612649441	0.577463966	0.816261806	0.917768663
221	18	26	14	2.83231E-06	0.008412268	0	0.000485032	0.023472444	0	4.307492733	4.3010149	4.505449772	0.357761085	0.822983205	0.9113729	0.569409324	0.874136475	0.933174697
222	18	26	14	0.004687197	0.00401467	0	0.000484775	0.026346719	0	4.310203075	4.29983902	4.506070614	0.462877154	0.646789312	0.535642207	0.571903326	0.858114188	0.888092358
223	19	26	14	7.32698E-05	0.021883577	0	5.86661E-05	0.026912161	0	4.312468529	4.298877239	4.503745556	0.404145807	0.640216053	2.409184456	0.549070253	0.838873143	0.871861051
224	19	26	14	0.000512471	0.024072066	0	5.20052E-05	0.027739208	0	4.314466476	4.298755169	4.503151894	0.390820146	0.569340825	0.993252099	0.547579757	0.834124088	0.686900935
225	19	26	14	5.95863E-05	0.004716222	0	8.36415E-05	0.02823975	0	4.315675735	4.297803402	4.503596306	0.752766073	0.789666235	1.000185609	0.543709197	0.855948389	0.633329009
226	19	26	14	0	0.03723434	0	7.82246E-05	0.032153164	0	4.317492008	4.29848814	4.502549648	0.69222188	1.25933826	0.618479311	0.511292729	0.863528523	0.570203442
227	19	26	14	0	0.050828554	0	7.92554E-05	0.033894224	0	4.318197727	4.297794819	4.50363636	1.098367453	1.208308816	0.40579018	0.472975045	0.830485729	0.560157903
228	19	26	15	0	0.021436477	0	0.000104052	0.032514551	0	4.320156097	4.30011034	4.505405903	0.893472791	0.668413579	0.800228179	0.40277826	0.824869974	0.550863499
229	19	26	15	0	0.03706862	0	0.000104052	0.033729381	0	4.322636604	4.301928043	4.505716324	0.802952826	0.870515764	0.49872914	0.353011754	0.917460647	0.516985742
230	19	26	15	0	0.003639204	0	0.000104052	0.034856832	0	4.322344303	4.300452232	4.506539345	0.136020064	0.64795959	1.309941769	0.294399626	0.914215169	0.519847867
231	19	26	17	0	0.044890888	0	0.000104052	0.037116575	0	4.321268559	4.302235603	4.505710125	0.27209729	1.491969585	0.782115817	0.299648519	0.929446611	0.450646046
232	19	26	17	0	0.040029287	0	0.000104052	0.037844312	0	4.320313454	4.301552773	4.505251408	0.385195106	0.646738052	0.415467173	0.310484324	0.869117363	0.427806884
233	19	26	17	0	0.010234537	0	0.000113343	0.039241843	0	4.320910931	4.301253319	4.50508213	0.211713344	0.435137808	0.357097834	0.302855051	0.867574166	0.436314735
234	19	26	17	0	0.03098109	0	0.000202137	0.042200983	0	4.320323944	4.302364349	4.504822254	0.387750357	0.587976456	0.374623179	0.345342952	0.879126001	0.429147054
235	19	26	17	0.00086047	0.029578026	0	0.000202137	0.044980424	0	4.319475174	4.30539608	4.504612923	0.348243982	0.809408128	0.403960913	0.351169141	0.870595742	0.452432259
236	19	26	19	0	0.047763783	0	0.000124423	0.046852	0	4.318031788	4.309786797	4.504514694	0.396184921	0.873047709	0.305804372	0.346693184	0.833414555	0.458970121
237	19	26	19	1.13394E-05	0.056385994	0	0.000132558	0.046740385	0	4.318100452	4.311742783	4.504229546	0.270727366	0.895867527	0.50797838	0.353828803	0.779311654	0.496288432
238	19	26	19	0.000272768	0.035652157	0	0.00014339	0.046891712	0	4.317224026	4.314519405	4.503189564	0.32620281	1.146535516	0.303551733	0.354857289	0.728628847	0.465778661
239	19	26	20	0	0.034799602	0	0.000118593	0.048497058	0	4.315531731	4.31234026	4.50359726	0.346041232	1.686910987	0.427572846	0.349384594	0.650707416	0.469703015
240	19	26	20	0	0.049470585	0	0.000118593	0.050277691	0	4.314655304	4.311144352	4.50284338	0.158219412	0.834815502	0.530212522	0.333800481	0.525610414	0.456295483
241	19	27	20	0	0.028496373	0	0.000118593	0.049580598	0	4.31313324	4.311075687	4.503484249	0.193757892	0.815505445	0.548721731	0.335040712	0.47688663	0.431629421
242	19	28	20	0	0.052895993	0	0.000118593	0.051138635	0	4.311487675	4.312381744	4.502403736	0.391291142	0.828347862	0.530885041	0.335456153	0.431275146	0.411640727
243	19	28	21	0.000102193	0.055402137	0	0.000130188	0.050390841	0	4.312267303	4.312218666	4.503490448	0.301273108	0.629762888	0.509053528	0.33702038	0.38565222	0.384616403
244	19	28	21	0.000976736	0.042785075	0	0.000231992	0.049750249	2.24725E-05	4.314297199	4.312970161	4.503258228	0.679080248	0.562207997	0.278253347	0.336984701	0.361540992	0.358762737
245	19	28	21	0	0.061554939	0	0.000149128	0.050631793	2.24725E-05	4.316469669	4.313528538	4.503635883	0.451838434	0.494143605	0.630760431	0.328088843	0.337001467	0.36363219
246	19	28	21	5.6161E-06	0.050165359	0	0.00017339	0.047865678	2.24725E-05	4.318263054	4.312523842	4.502718449	0.299008459	0.400415063	0.475877404	0.336972579	0.337414045	0.348638165
247	19	29	21	8.9488E-05	0.046536025	0	0.000685654	0.046959897	2.24725E-05	4.318594933	4.311590672	4.502915859	0.474676728	0.277915806	0.716305792	0.353840837	0.370226326	0.365036562
248	19	29	21	0.000130486	0.058050588	0	0.000707315	0.048040974	2.24725E-05	4.318027496	4.310950279	4.502636433	0.282040715	0.338356644	0.172370896	0.371021118	0.523447947	0.345506428
249	19	29	21	0	0.053310964	0	0.000741627	0.04741613	2.24725E-05	4.319144726	4.310292244	4.501431942	0.266003162	0.289399773	0.346719623	0.407590599	0.631058625	0.382372238
250	19	29	21	0	0.054386567	0	0.000741627	0.047069086	2.24725E-05	4.317051888	4.310327053	4.502085686	0.174615994	0.310843974	0.280090004	0.429718647	0.731843499	0.444255861
251	19	29	21	0	0.041802563	0	0.000741627	0.046968443	3.79579E-05	4.314973354	4.31017971	4.500305176	0.171861947	0.298853874	0.258885831	0.435051853	0.757822386	0.563812145
252	19	29	22	0	0.045634776	0	0.000770525	0.047990625	3.79579E-05	4.313455582	4.309931278	4.500192642	0.19832775	0.313779116	0.328846097	0.435958204	0.787559301	0.707335895
253	19	29	22	0.000127548	0.044670261	0	0.000770525	0.048755896	3.79579E-05	4.314185619	4.310136318	4.499928474	0.408497632	0.326495677	0.233617485	0.434237511	0.813361886	0.84882332
254	21	29	22	0.001222042	0.048355628	0.000247198	0.000762799	0.047675063	3.79579E-05	4.314141273	4.310855865	4.499798775	0.300880641	0.364539385	0.224663198	0.413716542	0.820080104	1.042192714
255	21	29	22	6.52234E-05	0.05248205	0	0.000651704	0.048099971	3.07126E-05	4.314549923	4.311108589	4.500313759	0.581225812	0.292273223	0.331817329	0.401866554	0.832869077	1.106832981
256	21	29	22	0.00026689	0.031127676	0	0.000858044	0.047193331	3.07126E-05	4.312722206	4.310821056	4.500597	0.549559534	0.498681962	0.465826154	0.367613652	0.857338122	1.109905736
257	21	30	22	0.005640512	0.040201772	0	0.000833782	0.046531945	3.07126E-05	4.311158657	4.30932045	4.500729561	0.484559298	0.761350155	0.656259775	0.34742001	0.857090622	1.096112116
258	21	32	22	0.00032776	0.058427863	0	0.000749434	0.045470741	3.07126E-05	4.311097145	4.308167934	4.500552177	0.663659811	1.963353634	0.501474321	0.320389313	0.829343227	1.08466059
259	21	32	22	0.000507925	0.051177308	0	0.001675929	0.044636787	3.07126E-05	4.31196785	4.30772686	4.499846935	0.684305012	1.522074103	0.577894807	0.277059239	0.691914054	1.064640571
260	21	32	22	0	0.049493477	0	0.001951047	0.043101176	3.07126E-05	4.312483788	4.309077263	4.499352932	0.509411693	1.398033381	1.027439475	0.240892214	0.608402155	1.035112143
261	21	32	22	0	0.0532795	0.000170339	0.002468129	0.040499304	3.07126E-05	4.313381195	4.308969021	4.499520302	0.233281255	0.596611738	1.595209122	0.226671461	0.565831174	0.988802899
262	21	33	22	0.000317872	0.053046566	0	0.002942775	0.041032623	9.17296E-05	4.313947678	4.30850935	4.4985919	0.181831807	0.625959933	1.83764708	0.223589796	0.561470714	0.865072012
263	21	33	22	0	0.054052759	0	0.003327915	0.038117331	0.000136756	4.313735008	4.30798912	4.497056484	0.179400131	0.597607553	1.885207772	0.223448844	0.577698518	0.723943832
264	21	33	22	4.25665E-05	0.032781091	0	0.004096642	0.036761401	0.000136756	4.31482935	4.309219837	4.4958992	0.182766974	0.400396079	2.360680819	0.222617584	0.600065578	0.595100755
265	21	33	22	0	0.053029623	0.000167499	0.005366103	0.034908772	0.000136756	4.31597662	4.31026268	4.495624065	0.170530766	0.505218089	0.935706139	0.238504728	0.661129857	0.402839241
266	21	33	22	0.002334964	0.042509012	0	0.006043433	0.033924211	0.000121528	4.318302155	4.308393002	4.494923592	0.204443887	0.561432719	0.365617633	0.235097468	0.704311769	0.33475889
267	21	33	22	0	0.023852427	0	0.006411011	0.034499921	0.000121528	4.31968689	4.308801651	4.494849205	0.327429473	0.495959461	0.314096332	0.233002805	0.6754377	0.322367935
268	21	33	23	0.004712692	0.028528532	0	0.006446125	0.036693925	0.000122815	4.319747448	4.307254314	4.49517107	0.187221631	0.456128806	0.530292988	0.229551146	0.664978125	0.308187223
269	21	33	23	0.010519199	0.049254362	0	0.00675571	0.037792644	0.000135774	4.320800304	4.308917046	4.495334148	0.187029004	0.451632738	0.281254113	0.230982297	0.706357314	0.29203832
270	21	33	23	0.003534227	0.03428559	0	0.005831653	0.03717887	0.00015202	4.321475506	4.309904099	4.49521637	0.286467731	0.603443205	0.253082097	0.240722836	0.774139824	0.340192777
271	21	33	23	0.005687898	0.020872883	0	0.00649296	0.038835695	0.000152531	4.322672367	4.310411453	4.494398594	0.352983415	0.929752588	0.518037796	0.24435934	0.796324169	0.337700199
272	21	33	23	0.005221103	0.059146006	0.000841526	0.006463363	0.041846542	0.000258636	4.321160793	4.308383942	4.493732929	0.199382931	0.548646688	0.234169364	0.240168199	0.735634034	0.308159091
273	21	33	23	0.004554411	0.020978356	0.000495286	0.0071904	0.039740669	0.001540389	4.321135044	4.307802677	4.494214535	0.180281341	0.804465771	0.285237104	0.25254626	0.756092451	0.315804687
274	21	33	23	0.008455999	0.039137531	0	0.007204017	0.03996127	0.00156643	4.320177078	4.309235096	4.494333267	0.170256272	0.843645215	0.467933923	0.262228845	0.721231331	0.311542007
275	21	33	25	0.014006637	0.012402171	0	0.006834361	0.039835243	0.001601945	4.319714069	4.310601711	4.493456364	0.357525557	1.072103143	0.245804161	0.269093994	0.671256721	0.304904583
276	21	33	26	0.007450632	0.042199455	0	0.005624231	0.043636154	0.001731031	4.318161011	4.312004089	4.494155407	0.133050904	0.980219126	0.18682228	0.251705286	0.623938024	0.326210737
277	21	33	26	0.006378326	0.048841815	0	0.004946901	0.043015062	0.001765143	4.316649914	4.313849449	4.494037151	0.181402594	0.243817955	0.229317129	0.258504572	0.616744697	0.351775539
278	21	33	26	0.000386247	0.047986474	1.42E-05	0.004528252	0.041942452	0.002043739	4.314220428	4.313472271	4.494163036	0.289461225	0.380904138	0.158108503	0.263825254	0.644984849	0.364092048
279	21	33	26	0.008118129	0.040614445	0.000142551	0.004579331	0.041785973	0.002073816	4.313582897	4.31456089	4.494328499	0.202964291	0.911299884	0.352655053	0.262338652	0.637795901	0.380302525
280	21	33	26	0.000354578	0.042502847	0.000178708	0.003849571	0.0419356	0.002397687	4.313802242	4.314499855	4.493851185	0.294174939	1.197240353	0.81095314	0.261467038	0.589602348	0.364583942
281	21	33	26	0.010808602	0.052510664	5.62E-06	0.003846423	0.039698448	0.002585319	4.314294338	4.314386845	4.494001389	0.326469272	0.847470999	0.225663736	0.247661974	0.551455636	0.358987662
282	21	33	26	0.005362328	0.053992197	0.001167152	0.003803706	0.036565937	0.002595363	4.315498829	4.314728737	4.492957115	0.306880862	0.262161106	0.193085611	0.230778006	0.542477703	0.36533102
283	21	33	26	0.013218506	0.035981402	0.014940812	0.003316222	0.033227774	0.002652041	4.316576004	4.314353943	4.492858887	0.335541606	0.77368927	0.318270922	0.220383853	0.588767214	0.379428049
284	21	34	26	0.004704199	0.023404973	0.000781731	0.002828525	0.03529258	0.001430775	4.317462921	4.314492226	4.492897034	0.286789775	0.420993447	0.23834762	0.203001269	0.582169148	0.40929294
285	21	34	26	0.004389783	0.037751228	0.000390671	0.002443405	0.035989447	0.001572764	4.317843437	4.313758373	4.49171257	0.245772913	0.29392451	0.394922256	0.189586631	0.603071711	0.440640169
286	21	35	26	0.00069521	0.05421219	0.001419942	0.002044333	0.034274868	0.001890589	4.31741333	4.313954353	4.491183758	0.166249767	0.551597476	0.480171859	0.199498118	0.638290465	0.464080606
287	21	35	26	0	0.035367448	0.000375233	0.002108534	0.030843289	0.001810725	4.316036224	4.313311577	4.491109371	0.20784305	0.901092529	0.468035102	0.210713809	0.642427867	0.495267598
288	21	35	26	0.00177319	0.037043106	0.003064556	0.002132037	0.031866795	0.002039976	4.315423965	4.313473225	4.491182327	0.239930093	0.554459631	0.364798725	0.225714414	0.608855491	0.506696572
289	21	35	26	0.000948119	0.0462652	0.000344999	0.002130887	0.033606558	0.002970797	4.313971043	4.313524246	4.490612507	0.273108602	0.301825702	0.336423755	0.244453063	0.609389684	0.497388129
290	21	35	27	9.07701E-05	0.042260349	0.003705137	0.002074491	0.032667361	0.003097405	4.313818932	4.314704418	4.491297722	0.193376541	0.381170809	0.179750636	0.265164718	0.625894178	0.48677969
291	21	35	27	0.000319943	0.017894173	0.002242659	0.002736426	0.03124241	0.003551813	4.31363821	4.315616131	4.490680695	0.142319232	0.777626514	0.749394059	0.276292488	0.632970664	0.485899375
292	21	35	27	0.01033872	0.018053045	0.000116104	0.003154929	0.031550383	0.005110785	4.313001156	4.316289425	4.49055481	0.140745625	0.748713732	0.295440674	0.289819805	0.595010714	0.434930028
293	21	36	27	0	0.017272405	0.001790604	0.002884527	0.031778135	0.005109817	4.313628674	4.315631866	4.490993023	0.192545176	0.771345735	0.348152936	0.319180001	0.561722059	0.428673672
294	21	36	27	0.00785384	0.058694258	0.001506888	0.004923952	0.032667463	0.006501114	4.313337326	4.316367626	4.491604805	0.144333184	0.701110542	0.646784723	0.349381517	0.531649581	0.412524168
295	21	36	27	0.000467874	0.031070519	0.002343615	0.004668531	0.028811744	0.007194193	4.315114021	4.316816807	4.491606236	0.139228761	0.650921643	0.583167136	0.378044741	0.487302321	0.423336374
296	21	36	27	0	0.018890854	0.003886739	0.005457393	0.029173145	0.00701233	4.316083431	4.316640854	4.490850449	0.354799271	0.6813308	0.652767062	0.403234081	0.458280245	0.393320464
297	21	36	27	0.001401413	0.016464816	0.000541443	0.005814299	0.032408121	0.006779004	4.316970348	4.31703186	4.491656303	0.289622366	0.597108901	0.823228776	0.400917492	0.428624832	0.351655031
298	22	36	27	0.000258542	0.046626024	0.002896988	0.006180445	0.035890903	0.006939319	4.317774773	4.317948818	4.491874218	0.372849703	0.531796396	0.593753815	0.388506651	0.41773522	0.291650807
299	22	36	27	0.001760533	0.056180488	0.013303588	0.006934064	0.036326921	0.006698061	4.31831646	4.318188667	4.491217136	0.446055233	0.560335755	0.262405843	0.372350969	0.449435441	0.252246595
300	22	36	27	0.000327762	0.035934035	0.00173769	0.007645644	0.036708652	0.005615944	4.318651199	4.319530964	4.491398811	0.500936806	0.483375132	0.219730929	0.348598278	0.473444084	0.264156012
301	22	36	27	0.007372055	0.02658589	0.008703626	0.009099246	0.037683375	0.00582007	4.319272995	4.319348812	4.491366386	0.315782011	0.459012151	0.170067176	0.326383641	0.515267455	0.283932713
302	22	36	27	0.004923477	0.021281872	0.01939135	0.008815873	0.040765941	0.005598954	4.320320606	4.320057869	4.491456509	0.291119725	0.36006707	0.188731238	0.329161724	0.547422416	0.312895597
303	22	36	27	0.0073643	0.020558324	0.000105457	0.008903029	0.041737095	0.004496033	4.320974827	4.321352482	4.491322041	0.463707775	0.382538527	0.226620764	0.338832404	0.585541353	0.329901297
304	22	36	27	0.022433674	0.027055018	0.017094869	0.008416086	0.04106828	0.004884667	4.322374821	4.321348667	4.490148544	0.524761856	0.44054848	0.170508385	0.334212237	0.625872724	0.347139732
305	22	36	27	0.005044211	0.016281346	0.009130753	0.006376661	0.040072504	0.003445019	4.322805882	4.322697639	4.489596367	0.459628642	0.213290676	0.765718997	0.313593971	0.665105027	0.36334409
306	22	36	27	0.009145351	0.035045933	0.000343124	0.006048122	0.040466315	0.002833095	4.322555542	4.321745396	4.48936224	0.416311502	0.331678808	0.252992123	0.287860778	0.705124996	0.311467267
307	22	36	27	0.003925974	0.054475583	0.001320159	0.0052966	0.039111523	0.003622538	4.322093964	4.322863579	4.489151955	0.329316795	0.355121255	0.194447294	0.270253581	0.745611619	0.305688103
308	22	36	27	0.005429014	0.054775417	0.002304905	0.005004233	0.036604356	0.00382126	4.323408604	4.323750973	4.489355087	0.153103113	0.477323174	0.163182318	0.251607297	0.789212514	0.303760726
309	22	36	27	0.008548348	0.051422231	0.000243148	0.004780717	0.033733861	0.00422512	4.323438644	4.32551384	4.489554882	0.195137203	0.880498827	0.160307482	0.254806218	0.766992486	0.304207608
310	22	36	27	0.009587922	0.060379524	0.001400302	0.004260641	0.03085095	0.00420807	4.324085712	4.326337337	4.490262508	0.184775636	0.824430823	0.393409431	0.257556333	0.701373064	0.315879231
311	22	36	27	0.016317379	0.046655986	0.003983074	0.003693947	0.029750855	0.00451332	4.324959755	4.327561855	4.490093231	0.256575793	0.943432212	0.437274635	0.265897801	0.643596399	0.312364334
312	22	36	27	0.004254957	0.060494117	0.006271356	0.00228412	0.02748597	0.004601087	4.324666977	4.329158783	4.490953445	0.346340925	0.812716722	0.488658905	0.254585506	0.572623845	0.309611136
313	22	36	27	0.005882187	0.031964567	0.007259218	0.002020126	0.023954057	0.004103347	4.324180603	4.330370426	4.49152422	0.397497207	0.779375374	0.375793934	0.233996813	0.511093778	0.289485205
314	22	36	28	0.002007925	0.013201353	0.00438043	0.001621386	0.025450902	0.004347292	4.323476791	4.331701279	4.491115093	0.412885934	0.826183617	0.416243553	0.209036181	0.455242451	0.278341337
315	22	36	28	0	0.016101491	0.001258735	0.001535959	0.025346	0.004328122	4.324146271	4.331380367	4.490808487	0.297960937	0.87210381	0.348756313	0.179699706	0.399434832	0.268554622
316	22	36	28	0.001430286	0.020613262	0.002399591	0.001674271	0.028006691	0.004626318	4.324771404	4.332305908	4.491900921	0.176563516	0.653510332	0.195073947	0.169765947	0.34411309	0.256534975
317	22	36	28	0.000878605	0.020143216	0.009027001	0.001675091	0.029898146	0.004408173	4.324774742	4.3328228	4.492161751	0.222632334	0.77703166	0.189421326	0.170603044	0.308391268	0.253372923
318	22	36	28	0.000709935	0.026896752	0.003506099	0.002649045	0.031009518	0.003919608	4.325019836	4.332618237	4.492656708	0.124207675	0.834731102	0.173246145	0.168068254	0.257828007	0.254385757
319	22	37	28	0.002970347	0.023199975	0.006747365	0.004448851	0.030323886	0.003633791	4.326063156	4.331889629	4.493399143	0.188291237	0.23290287	0.168098018	0.170386891	0.276509403	0.259208173
320	22	37	29	0.002827505	0.019710207	5.56E-05	0.005755935	0.028675917	0.004190536	4.326880932	4.330327988	4.493887901	0.225388467	0.158685178	0.288695335	0.168380208	0.280225372	0.263600744
321	22	39	29	0.003354287	0.048278481	0.00475805	0.006881852	0.028194232	0.004235747	4.326687336	4.329761982	4.493890285	0.276531786	0.188887507	0.354745567	0.160535239	0.296357388	0.251635883
322	22	40	29	0.000809284	0.021742247	0.004948509	0.008091005	0.027206626	0.004713878	4.327772617	4.3286376	4.494241238	0.132140547	0.162734121	0.406989455	0.152245236	0.308079476	0.231715075
323	22	43	29	0.001351026	0.02164308	0.000796215	0.008508921	0.028296598	0.00433376	4.328392029	4.328529358	4.494279385	0.119865306	0.135885984	0.267273664	0.159915063	0.326164557	0.21234456
324	22	43	29	0.00149605	0.048429854	0.009942615	0.009436301	0.030877799	0.004754109	4.328833103	4.327791214	4.4945364	0.122930251	0.16501078	0.253211379	0.173463458	0.336914217	0.216147152
325	22	45	29	0.001068219	0.012047431	0.004169553	0.010948328	0.031213111	0.004325634	4.330080032	4.326512337	4.494211197	0.090184711	0.212299809	0.308589697	0.188586829	0.37347948	0.206637009
326	22	47	29	0.001521442	0.045369092	0.004538893	0.011991737	0.031685642	0.004279283	4.329994202	4.326854706	4.493999481	0.18868959	0.263564646	0.216540188	0.202090403	0.426716855	0.193622699
327	22	47	29	0.001439297	0.041419268	0	0.01344791	0.029566376	0.006239775	4.329563618	4.32586813	4.492356777	0.185771585	0.260570288	0.160291374	0.200762173	0.447358214	0.201233936
328	22	47	29	0.011592107	0.032368306	0.003652787	0.014800188	0.028402498	0.007342683	4.328927517	4.325739384	4.491931438	0.194749638	0.22083579	0.200562507	0.19772702	0.493523117	0.203989006
329	22	47	29	0.020507801	0.019354809	0.000362108	0.015253063	0.031523584	0.007887552	4.328871727	4.32453537	4.49162674	0.149712682	1.04022646	0.226292714	0.188323494	0.512109952	0.201652077
330	22	47	29	0.017348265	0.005072314	0.012871557	0.014568049	0.03350203	0.008287213	4.329036713	4.324674606	4.491071701	0.166217729	0.273778528	0.216416299	0.183969661	0.465276604	0.192876613
331	22	47	29	0.015212595	0.014411674	0.000552926	0.014126153	0.036610135	0.007279389	4.330515862	4.325142384	4.491367817	0.139093801	0.336137354	0.157081872	0.179884361	0.477119511	0.184810153
332	22	47	29	0.016654968	0.037414812	0.01001749	0.013768031	0.038267136	0.007430016	4.330214977	4.324633121	4.490924835	0.185341761	0.317830473	0.135616675	0.1794247	0.467922804	0.18285118
333	22	47	29	0.00540636	0.033731941	0.00076722	0.012973358	0.037711661	0.008202088	4.330657482	4.324478626	4.491880894	0.216508642	0.361670017	0.193913788	0.171417958	0.458585178	0.182076103
334	22	47	29	0.011552207	0.050036293	0.005420054	0.013160312	0.038843585	0.008985701	4.332209587	4.325925827	4.491375923	0.268897653	0.254132241	0.309102178	0.162187769	0.457180871	0.17772663
335	22	47	29	0.018128347	0.052118286	0.005229391	0.013377341	0.035735431	0.009011008	4.332939625	4.325145245	4.491119385	0.289287329	0.567228675	0.148599803	0.153533831	0.460510956	0.169840928
336	22	47	29	0.012545718	0.017245272	0.003659687	0.013153126	0.03288686	0.009412433	4.33470583	4.324647903	4.490339279	0.238724023	0.797910929	0.165432289	0.137203198	0.424954035	0.180050133
337	22	47	29	0.017539345	0.022057164	0.026104309	0.012950552	0.034901043	0.009354716	4.335692883	4.325362682	4.490517616	0.174079061	0.4906196	0.300263792	0.123147536	0.375305512	0.184230283
338	23	47	30	0.016314354	0.028616609	0.012131988	0.012951076	0.03575496	0.007221359	4.336217403	4.324701786	4.489748001	0.152384907	0.768384218	0.190597147	0.115667461	0.354594534	0.178668828
339	23	47	30	0.016573733	0.06670025	0.009646347	0.012874443	0.037444264	0.006772458	4.335832596	4.325784206	4.489748001	0.091310851	0.425290972	0.17485629	0.108643451	0.304992813	0.192476859
340	23	47	30	0.012972651	0.04111772	0.004758375	0.01397144	0.035697877	0.006923372	4.335704803	4.326337814	4.489423275	0.101820514	0.52505964	0.129762605	0.122362669	0.294161497	0.204094822
341	23	47	30	0.012487402	0.03926146	0.001785489	0.013471071	0.034692118	0.00708674	4.334847927	4.326072216	4.488468647	0.121279426	0.404050499	0.127685249	0.134593472	0.273772165	0.213700629
342	23	47	30	0.011273254	0.032638684	0.002209829	0.013787111	0.032319775	0.007778455	4.333297253	4.326629639	4.487887383	0.134037539	0.23497358	0.135533169	0.144400278	0.272376845	0.213328223
343	23	47	30	0.007913563	0.031304594	0.01851028	0.013422442	0.031407328	0.008024158	4.332343578	4.326294422	4.488071442	0.09726759	0.21511659	0.127090827	0.154758512	0.292366818	0.221584724
344	23	47	30	0.007462854	0.046183098	0.009386963	0.013895746	0.030735109	0.006718898	4.332511902	4.327035427	4.487796307	0.11497657	0.346222639	0.146069586	0.161197375	0.314578218	0.227469058
345	23	47	30	0.013939527	0.015846601	0.005698434	0.015565214	0.027622524	0.00637312	4.332912922	4.327658176	4.488266468	0.173704326	0.29076317	0.222359449	0.167615074	0.338911565	0.231840376
346	23	48	30	0.015661981	0.020784007	0.009645057	0.015725985	0.028565252	0.006001109	4.333212852	4.329164982	4.488350391	0.109650366	0.176102549	0.260901064	0.168699472	0.363301446	0.231228667
347	23	48	30	0.010317409	0.039401289	0.003024808	0.015095376	0.027875235	0.005728249	4.332639694	4.329561234	4.489020824	0.08411175	0.251777172	0.211413935	0.174992771	0.388109314	0.229648678
348	23	48	30	0.017545106	0.031450246	0.002637376	0.016036193	0.026069393	0.005949947	4.332612038	4.330780029	4.489026546	0.091798231	0.262798846	0.23908779	0.17857478	0.411170541	0.225286767
349	23	49	30	0.015471397	0.047198951	0.007194077	0.015545383	0.023830001	0.006021797	4.3327775	4.331295013	4.488759041	0.075120799	0.222765282	0.342485487	0.179782109	0.406012433	0.215015829
350	23	49	30	0.028640693	0.047489997	0.011306399	0.016345472	0.021033856	0.00547279	4.333266258	4.330581665	4.488834381	0.24222225	0.306146502	0.302653879	0.181387113	0.400365918	0.205072124
351	23	49	30	0.0074686	0.030054376	0.006555431	0.014605343	0.018537151	0.004520516	4.333706856	4.331874847	4.488124847	0.236359343	0.300776988	0.235426486	0.168524148	0.383682395	0.186818328
352	23	49	30	0.015963841	0.013165678	0.00939435	0.015186479	0.016433403	0.004225831	4.333665371	4.332155704	4.48852253	0.229154289	0.388701975	0.123588786	0.156755901	0.366707343	0.174990219
353	23	49	30	0.007261889	0.022601767	0.004912565	0.014860485	0.017171459	0.00380358	4.333180904	4.332952023	4.489104271	0.247978121	0.45486328	0.226354674	0.147157179	0.341844127	0.173914481
354	23	49	30	0.013119914	0.023910187	0.004152419	0.0153297	0.018345466	0.003934345	4.332395554	4.333842278	4.490077972	0.168095082	0.45944199	0.191818506	0.133806246	0.308940095	0.169561074
355	23	49	30	0.025826998	0.011944665	0.005583406	0.014667908	0.020643502	0.004472751	4.332491875	4.334876537	4.490871906	0.185571253	0.613889456	0.194154084	0.129385624	0.277543394	0.192439664
356	24	49	30	0.015708009	0.026216615	0.001606308	0.014194966	0.02150057	0.004303188	4.332927704	4.335310936	4.491355896	0.185632706	0.559051871	0.215630651	0.122886508	0.233159932	0.200961725
357	24	49	30	0.008725278	0.013193815	0.006643596	0.014358419	0.020729475	0.004592906	4.332653999	4.335823536	4.490978718	0.178876653	0.448989093	0.243521184	0.112948721	0.192091872	0.191153473
358	24	49	30	0.020666398	0.019537024	0.005463487	0.014733124	0.021312589	0.004704389	4.331748009	4.336118698	4.491502762	0.123513855	0.505450666	0.163432911	0.104159907	0.16686089	0.182657367
359	24	49	30	0.012146193	0.006816935	0.003427731	0.015403365	0.021577263	0.004649936	4.331613064	4.336981773	4.492136002	0.105078846	0.206059664	0.126107469	0.100219045	0.130964688	0.189254961
360	24	50	30	0.024272382	0.01644136	0.001154992	0.01589276	0.026774186	0.004933316	4.331326485	4.336270809	4.491188526	0.092775844	0.160653606	0.233104736	0.100153118	0.121557357	0.190277741
361	24	50	30	0.00949927	0.020026242	0.000831392	0.014345932	0.027869782	0.005847743	4.33126545	4.334536552	4.491499901	0.100729637	0.122627757	0.101862125	0.097992865	0.119073925	0.182300628
362	24	51	30	0.013861098	0.006913149	0.003313895	0.014295698	0.029704247	0.006260139	4.331088066	4.333205223	4.4916749	0.106908619	0.114051409	0.105317287	0.09503474	0.12033116	0.189482127
363	24	51	30	0.012377906	0.021284288	0.004749584	0.014300702	0.030805145	0.006292383	4.331389904	4.331359863	4.491243362	0.123568349	0.115206599	0.111755662	0.102822666	0.120387899	0.19365317
364	24	51	31	0.012423256	0.035515841	0.006350982	0.015232733	0.031715233	0.005918146	4.331206322	4.330113888	4.491288185	0.101117864	0.092918932	0.178467199	0.106356111	0.122168517	0.192658315
365	24	51	32	0.005840202	0.049188592	0.010074884	0.01565824	0.032559382	0.005548068	4.331252098	4.330206871	4.492310524	0.119468242	0.114078283	0.443482995	0.110139191	0.127915651	0.185853529
366	25	51	32	0.020624638	0.021372408	0.003718224	0.016636067	0.029199797	0.004718188	4.331890583	4.329126358	4.493256569	0.114080973	0.125671372	0.287896752	0.11243164	0.138365998	0.159286302
367	25	52	32	0.017505983	0.017734567	0.004793201	0.016028183	0.029260219	0.005654275	4.332158566	4.328798771	4.493881226	0.07631705	0.10730321	0.107739881	0.114270583	0.140324673	0.142981892
368	25	53	32	0.012847043	0.019608077	0.007869907	0.015291909	0.032479732	0.006605434	4.332430363	4.327403545	4.493869781	0.0821997	0.17144829	0.150064021	0.11815605	0.149312781	0.140834332
369	25	53	32	0.028039049	0.022448435	0.004864503	0.015434125	0.0356148	0.007002423	4.332171917	4.325844288	4.494240761	0.080164373	0.11059244	0.236006439	0.122845992	0.153744956	0.138364489
370	25	53	32	0.017529532	0.063983083	0.006544914	0.013741992	0.037662681	0.00779031	4.331906796	4.324995995	4.4940238	0.104353644	0.102579027	0.137358055	0.124121228	0.176492894	0.122531487
371	25	53	32	0.007257272	0.028492926	0.011213689	0.013198016	0.034346889	0.007589705	4.330624104	4.324213028	4.493440151	0.069013067	0.133335859	0.145356491	0.120460753	0.202636602	0.115966782
372	25	55	32	0.008946701	0.040205348	0.005367745	0.013426331	0.034910674	0.006946927	4.32912302	4.322479248	4.492441177	0.068190254	0.136457339	0.180858612	0.120390399	0.221760785	0.10866864
373	25	57	32	0.013916139	0.019023027	0.003668582	0.013876883	0.034303773	0.007575259	4.328969955	4.321574211	4.492152691	0.192575812	0.114675537	0.15119876	0.122537702	0.242275478	0.101768868
374	25	59	32	0.022630252	0.031295262	0.00063298	0.01335025	0.035221056	0.008237149	4.328027725	4.321048737	4.49150753	0.162436247	0.134793401	0.100812264	0.110870465	0.25393288	0.097735637
375	25	61	32	0.017103832	0.044801481	0.00228012	0.01212672	0.036061291	0.00904816	4.327772141	4.319945812	4.490771294	0.142731741	0.156137407	0.103614554	0.101589193	0.266339798	0.098465131
376	25	61	32	0.016596293	0.012233157	0.000946202	0.011583394	0.036759799	0.009382233	4.327516079	4.318440437	4.490163803	0.144685179	0.229032099	0.151243493	0.095025887	0.268240644	0.101307738
377	25	61	32	0.013937918	0.02203705	0.014015186	0.011540489	0.037270469	0.010387018	4.327987671	4.317434788	4.489242077	0.134309351	0.147216797	0.108548246	0.087892567	0.259231861	0.101730368
378	25	62	32	0.009406964	0.053149208	0.015255945	0.011173709	0.039563243	0.009298569	4.327575684	4.318279743	4.488801479	0.119057178	0.206172392	0.084116712	0.082414311	0.258850974	0.102478995
379	25	62	32	0.014411426	0.054093827	0.012236789	0.011229285	0.037731905	0.00795698	4.328698158	4.318755627	4.48835659	0.133789063	0.220202222	0.122895755	0.076064944	0.256424011	0.105149319
380	25	62	32	0.009425579	0.044975117	0.013531261	0.011712546	0.035832319	0.007815374	4.328060627	4.319203377	4.487535954	0.094191976	0.360819757	0.06184341	0.068373917	0.251706745	0.102899182
381	25	63	32	0.011545802	0.027509373	0.004338256	0.011749412	0.034971316	0.00690049	4.327402592	4.320322514	4.487112999	0.064088419	0.390159816	0.065146305	0.073815337	0.237349143	0.106055927
382	25	64	32	0.009768734	0.034694564	0.004143128	0.011814337	0.035677742	0.008130685	4.325918198	4.3207407	4.4862957	0.068239167	0.343701869	0.065076925	0.08361885	0.221297566	0.107558269
383	25	67	32	0.013902769	0.033529438	0.012279402	0.011443757	0.038087566	0.008175146	4.325244904	4.321109295	4.485762596	0.091810592	0.362118959	0.104961127	0.0833697	0.208033577	0.110635344
384	25	69	32	0.008123177	0.029113142	0.01094937	0.010585431	0.036319397	0.007380619	4.324956417	4.321874619	4.485574722	0.064236201	0.242906958	0.10683322	0.080737772	0.186492742	0.108300695
385	25	69	32	0.009171425	0.040537849	0.009554099	0.010820726	0.03703075	0.008253514	4.323877811	4.321256161	4.485390663	0.06034226	0.2712695	0.108836696	0.081558309	0.174495262	0.108993647
386	25	70	32	0.011127248	0.052485067	0.005954923	0.01119754	0.03573637	0.008485354	4.322273731	4.321201801	4.485669613	0.070535369	0.177046716	0.134883225	0.08222298	0.159232891	0.110903785
387	25	70	32	0.016124332	0.017850529	0.011998842	0.010727885	0.035636717	0.008439124	4.322197914	4.321666241	4.485482693	0.066218659	0.129935488	0.155892432	0.082384406	0.152876576	0.111183259
388	25	70	32	0.009903346	0.047257561	0.002042243	0.009815291	0.036940475	0.008055802	4.321631432	4.322387218	4.484848976	0.074048534	0.143027037	0.116783142	0.083875508	0.148982853	0.110407668
389	25	70	32	0.010018299	0.033004493	0.000498464	0.009267148	0.036093095	0.010021593	4.321131229	4.323113441	4.484287262	0.04921414	0.179475799	0.113490269	0.082151878	0.145010242	0.111430701
390	25	70	32	0.019727297	0.033198379	0.01067912	0.009406592	0.03663102	0.011694476	4.31999588	4.322860718	4.483752728	0.049187768	0.168312296	0.098144256	0.084694279	0.142216637	0.114975925
391	25	70	32	0.009831097	0.035504084	0.003467538	0.008665956	0.037921642	0.011500141	4.319736958	4.323138237	4.483641148	0.154047593	0.202886134	0.096567601	0.087244844	0.141179169	0.116566336
392	25	70	32	0.012259983	0.03528006	0.017870408	0.00797102	0.037649714	0.011516158	4.320009232	4.32271719	4.483315468	0.171927065	0.21359247	0.081672065	0.078908313	0.17249717	0.116772208
393	25	70	32	0.005692356	0.061202627	0.004632194	0.007502319	0.038591398	0.011828259	4.319543839	4.322838306	4.483082771	0.065498516	0.197797984	0.098924756	0.068375815	0.204647574	0.120009984
394	25	73	32	0.004461179	0.014079579	0.003539604	0.007764994	0.035469171	0.011555633	4.319854736	4.321603775	4.481785297	0.062859386	0.125169784	0.079279982	0.069959983	0.230623601	0.118314965
395	25	75	32	0.01071142	0.036938023	0.020551214	0.00820148	0.038219137	0.011689881	4.319606304	4.320295811	4.481058121	0.07326211	0.110934675	0.114455692	0.079122147	0.26289598	0.116696505
396	25	75	32	0.013316379	0.026299672	0.012104341	0.008011207	0.036700954	0.01165616	4.319883347	4.318842888	4.479888916	0.067653641	0.103383422	0.129848212	0.084710832	0.297960968	0.112524821
397	25	77	32	0.005961049	0.051388875	0.005446395	0.007456734	0.037419484	0.011523308	4.320327759	4.317528725	4.479747772	0.072311051	0.107127249	0.137957439	0.097315578	0.326364618	0.107028857
398	25	78	32	0.006085797	0.032191869	0.007782307	0.007388492	0.037511324	0.011374805	4.321398735	4.315815926	4.479225636	0.082620785	0.087104537	0.147360936	0.106934737	0.33455094	0.104452778
399	25	79	32	0.003873771	0.037936382	0.023665942	0.007086808	0.039467779	0.011901076	4.32273674	4.314362526	4.478854656	0.055088602	0.099328309	0.128036499	0.110161386	0.343359957	0.099070252
400	25	79	32	0.011552184	0.038921665	0.018900173	0.007975042	0.04049563	0.010330031	4.323699474	4.314480782	4.478221416	0.07718055	0.148746148	0.15248774	0.119606994	0.353899572	0.09325357
401	25	79	32	0.011580299	0.047395222	0.008541441	0.007515631	0.041358333	0.008879213	4.324510098	4.316110134	4.477826595	0.077243984	0.156900153	0.11563877	0.118003979	0.360058144	0.084816753
402	25	79	32	0.002186797	0.032512881	0.003643718	0.007389672	0.039686643	0.008310335	4.323851585	4.317162037	4.477535725	0.062345758	0.547384143	0.098832197	0.117289627	0.359842798	0.080263476
403	25	79	32	0.007104274	0.045638584	0.021303527	0.009148739	0.039981616	0.009030935	4.323942661	4.318972588	4.477318287	0.056069583	0.567246914	0.117287606	0.190669294	0.321646782	0.078013876
404	26	79	32	0.008581786	0.026858129	0.001633297	0.009833163	0.04033345	0.008445106	4.324205875	4.318913937	4.476430893	0.082924359	0.483534276	0.080279537	0.193640549	0.281452067	0.074597069
405	26	79	32	0.009262525	0.044329207	0.005016335	0.010222414	0.042098176	0.009703422	4.324711323	4.318083763	4.475849152	0.163643196	0.480165958	0.061476924	0.192978629	0.249126406	0.073561873
406	26	79	32	0.008618418	0.020238005	0.020180285	0.010830953	0.041765082	0.009500721	4.325147629	4.318511963	4.475129128	0.134737641	0.496649534	0.068567172	0.188276705	0.215544178	0.075542454
407	26	81	32	0.00721717	0.034203503	0.010642968	0.011170555	0.043890173	0.008111667	4.3252635	4.316935539	4.474828243	0.206305847	0.415823579	0.069392607	0.190297714	0.180921789	0.077274778
408	26	81	32	0.005210393	0.052399121	0.003812862	0.011056529	0.044647494	0.00838995	4.325282574	4.315895081	4.474703312	0.178121805	0.197176784	0.109620571	0.184034894	0.151471513	0.08001468
409	26	83	32	0.002767275	0.053712875	0.013571293	0.011635845	0.044380748	0.009758481	4.325081348	4.314744473	4.473812103	0.11811392	0.184003726	0.088153146	0.17700331	0.142717051	0.077577167
410	26	85	32	0.013644341	0.049242735	0.006384445	0.012330962	0.04543801	0.010421437	4.325305462	4.312975407	4.473014355	0.158990294	0.215264082	0.064052999	0.173912718	0.136930036	0.080607367
411	26	86	32	0.006498667	0.048411399	0.002941177	0.012141487	0.046554351	0.010333149	4.325585842	4.311600208	4.472969532	0.05954738	0.216490433	0.059682753	0.163385166	0.124658454	0.087335892
412	26	86	33	0.010194744	0.029006634	0.002283781	0.012354744	0.04659472	0.010528605	4.325341225	4.311606884	4.472518921	0.069386117	0.154531345	0.065552726	0.161817993	0.118431662	0.08950558
413	26	86	34	0.021536535	0.035757586	0.011570314	0.012262947	0.048708553	0.01034657	4.324864388	4.310023785	4.472391129	0.869522095	0.127227977	0.074086592	0.159036055	0.117810117	0.091257838
414	26	87	34	0.014632937	0.04950875	0.014859414	0.010912413	0.05091496	0.009296494	4.325021744	4.308215141	4.472165108	0.088753387	0.125105038	0.079702735	0.083979327	0.117313217	0.094198305
415	26	87	34	0.012863548	0.046270121	0.015474766	0.010033658	0.050802827	0.008903867	4.325108528	4.306943417	4.47081995	0.075643241	0.127952009	0.068892382	0.114673417	0.117875667	0.095931951
416	26	88	34	0.01595645	0.040665172	0.002786622	0.010269517	0.052776246	0.007612075	4.325254917	4.305160522	4.470667362	0.111922026	0.110761449	0.083263308	0.114022607	0.118173338	0.101227787
417	26	88	34	0.012354043	0.043614004	0.004900694	0.010088152	0.053923268	0.007764413	4.325026989	4.303705215	4.470552921	0.156968743	0.115803257	0.087622739	0.118659079	0.118571446	0.110157424
418	26	88	34	0.005962885	0.042534035	0.013704078	0.010248062	0.055397278	0.007416124	4.325032234	4.302950382	4.469574928	0.137414828	0.091870546	0.099531524	0.111624246	0.118924839	0.108924823
419	26	89	34	0.011582871	0.049464919	0.018866709	0.011818833	0.058722312	0.007108722	4.324186325	4.301280022	4.469495296	0.100774385	0.100877702	0.082807928	0.107689831	0.122599005	0.108126317
420	26	90	34	0.010413563	0.065342754	0.020863812	0.011975329	0.061319306	0.007187582	4.324576855	4.299767494	4.469226837	0.084117398	0.120346554	0.121485353	0.104784408	0.125137441	0.106470534
421	26	92	34	0.011560118	0.061522484	0.005413277	0.012923183	0.061145154	0.006696098	4.324540138	4.298085213	4.468545914	0.043187223	0.080276683	0.138066769	0.102275981	0.123238176	0.100613938
422	26	94	34	0.008844485	0.048855457	0.005091188	0.013176942	0.062520185	0.006996855	4.323961735	4.296210289	4.468895435	0.042308476	0.147995725	0.083549328	0.103597331	0.122620598	0.093232114
423	26	96	34	0.009184978	0.052258801	0.000281402	0.012894274	0.062598596	0.007347463	4.324141979	4.294259548	4.469263554	0.038784806	0.147694349	0.084827557	0.104907192	0.117321856	0.090021337
424	26	97	34	0.006680662	0.060028061	1.95E-05	0.013296067	0.061855543	0.009459222	4.324225903	4.292967796	4.469564915	0.04389808	0.121762075	0.10643173	0.106290279	0.1124664	0.08693494
425	26	97	34	0.004966631	0.048275288	0.010540516	0.01377483	0.06361156	0.009842212	4.324130058	4.292415619	4.469973087	0.426388383	0.131291986	0.098772846	0.108761942	0.109292462	0.08188027
426	26	101	35	0.015457996	0.067977734	0.001265046	0.01484833	0.065156459	0.010397922	4.323687077	4.290222645	4.470493317	0.068484336	0.131226391	0.127146572	0.074886576	0.102628124	0.078255375
427	26	103	35	0.013961441	0.05328241	0.004462347	0.014953214	0.063098547	0.010571127	4.323616028	4.289325237	4.470304012	0.162923217	0.115140639	0.181489319	0.073105594	0.096181816	0.078835838
428	26	104	35	0.01411305	0.059828114	0.00106951	0.01502129	0.060901475	0.011852226	4.323827267	4.28744936	4.471162319	0.079585575	0.119690582	0.074064128	0.063642727	0.095920833	0.074812671
429	26	104	35	0.023241369	0.079109415	0.010322663	0.015516059	0.061052114	0.012719841	4.324838161	4.285542011	4.47108984	0.09413626	0.13228637	0.09074796	0.066149321	0.094517564	0.082401774
430	26	104	35	0.013304327	0.078031853	0.019734163	0.014487906	0.059914526	0.013634749	4.325537682	4.28472805	4.470870972	0.068814732	0.128800496	0.064594314	0.065556052	0.09787047	0.087577046
431	26	104	35	0.020839954	0.063427076	0.015457496	0.015247884	0.059255228	0.014764961	4.325592995	4.282719135	4.470236778	0.056524701	0.099454641	0.057062794	0.068822097	0.109521145	0.092955827
432	26	105	35	0.014351467	0.076647826	0.008721599	0.014269242	0.059853922	0.014810735	4.326021671	4.280999184	4.470261574	0.057722077	0.073483326	0.056866705	0.070719272	0.122122866	0.10129724
433	26	106	35	0.005735135	0.049717981	0.00894787	0.014487057	0.058402621	0.015276972	4.326030254	4.279597759	4.470692158	0.056716941	0.089709565	0.048230786	0.074430113	0.135909387	0.107553568
434	26	106	35	0.013604701	0.044085216	0.023510756	0.015357572	0.060862965	0.017669978	4.325545311	4.279379845	4.470851898	0.053998765	0.094284333	0.050877191	0.077122176	0.148885844	0.111161474
435	27	108	35	0.011947056	0.07934425	0.004232362	0.015683022	0.065842242	0.018065078	4.326040745	4.278093815	4.47109127	0.071086377	0.086848758	0.050830353	0.076572529	0.159808238	0.111000495
436	27	108	35	0.016775129	0.06526918	0.016653325	0.015832406	0.06496367	0.020116126	4.32647419	4.277488232	4.470674992	0.053759359	0.057984266	0.058899008	0.07418392	0.165966924	0.109520211
437	27	109	36	0.016611725	0.045340694	0.003170303	0.015098998	0.062166626	0.020304338	4.326176167	4.277301788	4.471021175	0.048893526	0.060316995	0.13353166	0.073763492	0.174248598	0.108856462
438	27	110	36	0.014710282	0.029114624	0.018554442	0.014548034	0.06384742	0.021667514	4.3255229	4.275794029	4.470386982	0.058831681	0.112269826	0.137234479	0.073964204	0.186680939	0.10049611
439	27	110	37	0.019555505	0.061485134	0.010613273	0.014369152	0.066413157	0.023704956	4.324874878	4.273760319	4.469941139	0.107158117	0.104254626	0.15754427	0.07746383	0.191444507	0.093939143
440	27	111	37	0.01193168	0.066595949	0.020386647	0.013867888	0.06706771	0.024445	4.324738979	4.272294044	4.469964981	0.087610297	0.169168338	0.147675946	0.077120568	0.193326979	0.085798005
441	27	111	37	0.02166409	0.070779577	0.032166492	0.014195171	0.066704471	0.023843539	4.324425697	4.272078991	4.469465256	0.104741231	0.256957918	0.123760909	0.072470966	0.189443116	0.076886831
442	27	111	37	0.010074891	0.070012711	0.01596101	0.013787502	0.066159142	0.023116673	4.323564529	4.274335384	4.469143867	0.077393621	0.238073573	0.148818329	0.065971796	0.172342962	0.070449063
443	27	111	37	0.01674743	0.060683511	0.013850214	0.015024604	0.063096111	0.023144367	4.32302618	4.275946617	4.469097137	0.098541327	0.225135058	0.125686318	0.061431844	0.1595302	0.060866005
444	27	111	37	0.015310805	0.076781772	0.035270929	0.014908159	0.062717816	0.02374511	4.322489738	4.276007652	4.468422413	0.086329639	0.23245059	0.087917753	0.056104367	0.146902019	0.06274114
445	27	111	37	0.017184643	0.098857254	0.027856862	0.015211621	0.061770509	0.021628896	4.321805477	4.278245926	4.468757153	0.047952645	0.214430675	0.049106419	0.051197384	0.133602455	0.058155895
446	27	111	37	0.013590283	0.069679961	0.026793892	0.014315662	0.057992085	0.019795087	4.320849895	4.281017303	4.468608379	0.044811681	0.154594302	0.034547232	0.049885207	0.122339954	0.065998997
447	27	111	37	0.008707644	0.034501702	0.01872365	0.014573111	0.056459445	0.019615948	4.320254803	4.28331852	4.468262672	0.049134649	0.149082676	0.05159777	0.048706713	0.117475206	0.07263242
448	27	111	38	0.010551115	0.063829422	0.018165242	0.014744392	0.058840581	0.018901657	4.319407463	4.282766342	4.468817711	0.051101353	0.197072744	0.04156778	0.046941629	0.111195633	0.081887097
449	27	111	38	0.012742582	0.057337735	0.040966302	0.015028133	0.057178922	0.017355526	4.318284035	4.284305573	4.467936039	0.097327568	0.164669082	0.065107852	0.045977289	0.103381569	0.089516411
450	27	111	38	0.014041603	0.068685219	0.01875376	0.014867849	0.057168667	0.01438637	4.318079472	4.286449909	4.467673779	0.103382237	0.124961816	0.067991748	0.041157229	0.099529159	0.088237746
451	27	111	38	0.01553179	0.062600315	0.013770581	0.01485072	0.057198079	0.015655806	4.317930698	4.287632942	4.467695713	0.03646468	0.126445845	0.049653031	0.036196646	0.100583731	0.087921732
452	27	111	38	0.017179731	0.064780965	0.024170963	0.014686445	0.055094584	0.016832052	4.316812515	4.286987305	4.46702528	0.033250358	0.068856224	0.052945465	0.039147348	0.098825839	0.089296099
453	27	112	38	0.023683023	0.036319371	0.016265647	0.015111217	0.055490076	0.016670103	4.316290379	4.285037994	4.467506409	0.027454153	0.097133189	0.043404691	0.039976332	0.101448208	0.088780235
454	27	113	38	0.015466535	0.056522265	0.020458383	0.014141059	0.055423639	0.016280475	4.315122604	4.282823563	4.466957092	0.039939079	0.086225063	0.146312803	0.041320982	0.103108053	0.090045137
455	28	115	38	0.018648887	0.06636139	0.011992569	0.013914498	0.05390341	0.015729928	4.314426899	4.282096863	4.466636181	0.03235282	0.086155385	0.037480056	0.04247695	0.104546256	0.081744205
456	28	115	38	0.007329084	0.057294592	0.007684972	0.013638409	0.053629519	0.016043035	4.31281662	4.280992031	4.466696739	0.033518694	0.090543166	0.135380536	0.044478842	0.103835394	0.083124317
457	28	115	39	0.016422225	0.052820921	0.02482336	0.014316441	0.054884136	0.017633293	4.312449455	4.279479027	4.467122555	0.031848248	0.101082072	0.107514888	0.046000849	0.106376748	0.075394967
458	28	116	39	0.010591738	0.060694195	0.010866449	0.015386217	0.055719855	0.017276151	4.310389519	4.277710915	4.467070103	0.029718731	0.080007374	0.153399214	0.047050963	0.113596179	0.070057139
459	28	118	39	0.013672261	0.04555117	0.001157804	0.015907364	0.055274124	0.017706133	4.310211658	4.275411606	4.467202187	0.040493615	0.111118048	0.125490233	0.049574675	0.129140295	0.060381643
460	28	120	39	0.010979463	0.057224929	0.008305586	0.016241874	0.055881818	0.018862133	4.310007572	4.273797035	4.467187405	0.044306904	0.122292563	0.051042534	0.052155454	0.145006063	0.052985234
461	28	123	39	0.013853183	0.069008753	0.032717548	0.016706136	0.055864809	0.019700488	4.309363365	4.27220583	4.46759367	0.048815824	0.136562109	0.064515598	0.053342673	0.155978278	0.052513242
462	28	123	39	0.013724759	0.039461877	0.026709286	0.018232055	0.057116652	0.018548015	4.308467865	4.270835876	4.466799259	0.0689224	0.10710904	0.064771071	0.052987934	0.157470511	0.050940793
463	29	123	39	0.021852223	0.069131374	0.022389526	0.018218665	0.060044513	0.017066143	4.307911873	4.269729137	4.46616745	0.042369179	0.09770228	0.047270961	0.050995731	0.154909277	0.0491988
464	29	124	39	0.013011289	0.035588566	0.011979743	0.019345469	0.058904422	0.015850451	4.307466984	4.267463684	4.465364933	0.042245302	0.115391478	0.057318609	0.052143663	0.154180973	0.048884654
465	29	124	39	0.012974362	0.039799746	0.014402363	0.020934275	0.060785321	0.016258253	4.306360245	4.265709877	4.465047836	0.052654728	0.102045305	0.055002548	0.052170453	0.15195861	0.047583434
466	29	126	39	0.015611911	0.063348584	0.015436743	0.021059604	0.062247179	0.015344312	4.30564642	4.263670444	4.465062618	0.054373637	0.078335896	0.052661292	0.051471004	0.151217898	0.060059929
467	29	126	39	0.014787436	0.071095385	0.025177818	0.021893788	0.058441774	0.014592431	4.305397987	4.263898849	4.46441555	0.050260767	0.118498057	0.050357688	0.051885655	0.151959435	0.073289732
468	29	126	39	0.028189763	0.062013827	0.020894796	0.022622663	0.058001272	0.013025955	4.305065155	4.265014648	4.463616371	0.043399505	0.180495813	0.048798777	0.051211063	0.149265714	0.098645289
469	29	126	39	0.016324351	0.055791155	0.01559625	0.02159531	0.060037689	0.012580586	4.304941654	4.265270233	4.463480473	0.05747956	0.250992656	0.046968766	0.051170519	0.140662432	0.098179377
470	29	126	39	0.017351873	0.052235801	0.0138738	0.021078693	0.06192868	0.011726299	4.30544281	4.266443729	4.463686466	0.068882182	0.285641491	0.044129726	0.050821364	0.126181246	0.114266175
471	29	126	39	0.016086351	0.057037827	0.017527498	0.020614837	0.062818895	0.011927388	4.305586815	4.268518448	4.463170052	0.057366312	0.242986932	0.045850623	0.046935541	0.109806139	0.122312342
472	29	128	40	0.030638287	0.082779035	0.020040343	0.019971103	0.065471998	0.014082594	4.305139542	4.266669273	4.462759495	0.044913698	0.152976677	0.047218665	0.04430202	0.096018885	0.145902204
473	29	128	40	0.013577469	0.071668342	0.010408694	0.018303802	0.06122627	0.013920041	4.305599689	4.263549805	4.46214056	0.047008164	0.078935459	0.045609139	0.04282565	0.091941082	0.149135164
474	29	128	40	0.034247063	0.056590378	0.009016914	0.018815882	0.059674509	0.013666276	4.305549622	4.263098717	4.461343765	0.054996438	0.089690939	0.043815363	0.040295407	0.094821863	0.148851923
475	30	129	40	0.030488158	0.056278452	0.01646556	0.017909485	0.061500038	0.013028372	4.305697918	4.261387348	4.460845947	0.042539991	0.090945482	0.043005187	0.038400158	0.098931911	0.161065575
476	30	132	40	0.014352977	0.055880189	0.004349013	0.016613739	0.060871714	0.012508747	4.305241585	4.259435654	4.460029602	0.044960793	0.093897469	0.192243993	0.041350421	0.101919111	0.160808805
477	30	133	40	0.02478794	0.021489127	0.007166051	0.016502803	0.060808413	0.012494318	4.305188656	4.256727219	4.459483624	0.058934793	0.086492807	0.198189124	0.044628138	0.102533235	0.147165319
478	30	134	41	0.022805065	0.066249862	0.007946589	0.015232614	0.061921761	0.013765271	4.305742741	4.254402637	4.458782196	0.042840257	0.088867128	0.329268813	0.046737262	0.106789758	0.131376684
479	30	135	41	0.016888877	0.084414415	0.015995739	0.014281436	0.061027752	0.015163704	4.306063175	4.253256798	4.458317757	0.042953525	0.085859716	0.043673746	0.051365607	0.108746871	0.104511426
480	30	135	41	0.01064156	0.07659205	0.006199084	0.013778141	0.05751009	0.01475489	4.305330276	4.250724792	4.457544804	0.053638846	0.091699608	0.223923549	0.053540577	0.114406329	0.105037505
481	30	137	41	0.012249461	0.06202817	0.016085783	0.015209259	0.057377759	0.016382343	4.305182457	4.248800755	4.45720005	0.026138131	0.105515316	0.13263756	0.054614284	0.116746581	0.089240129
482	30	137	41	0.009005274	0.086221956	0.041234765	0.015727205	0.05696535	0.015242651	4.307264328	4.248823166	4.45720005	0.028397579	0.091327131	0.305339098	0.056897893	0.120088328	0.084748145
483	30	137	41	0.012297979	0.036076028	0.018252257	0.01645915	0.053095872	0.012801906	4.308881283	4.247287273	4.457034111	0.028673632	0.108120844	0.082781225	0.060305926	0.132568049	0.061905434
484	30	139	41	0.019210344	0.054598968	0.007617275	0.017278579	0.055175107	0.012905648	4.309009552	4.246185303	4.456113338	0.019175496	0.110624053	0.042493492	0.063743244	0.148124465	0.059731271
485	30	141	41	0.0242767	0.076671205	0.001999973	0.016716006	0.053023356	0.012529366	4.308862686	4.244290829	4.455495358	0.034148697	0.134901464	0.17816554	0.067912081	0.163180302	0.0609522
486	30	141	41	0.016234957	0.049366888	0.010749689	0.01604935	0.049596609	0.014422909	4.309310913	4.242334843	4.455243587	0.074992888	0.123804688	0.040180713	0.069765996	0.173456549	0.049384655
487	30	141	41	0.013132673	0.055183876	0.004190293	0.015627172	0.049268881	0.014611474	4.309707642	4.240075111	4.456501961	0.081015676	0.100652829	0.042165648	0.066668007	0.1858835	0.049101437
488	31	142	41	0.010815863	0.033735953	0.021146536	0.014433293	0.044252164	0.014230538	4.309725761	4.238858223	4.456951618	0.082135156	0.133314565	0.024514139	0.063994314	0.201254496	0.047238889
489	31	143	41	0.01234211	0.056415759	0.023329346	0.013450033	0.04118526	0.012308126	4.309926033	4.239037514	4.457736969	0.093752056	0.110395364	0.03375097	0.058866184	0.199961457	0.047349462

==> explore_gamma_zero.csv <==
Wall time,Step,Value
1684462625.8162217,0,-1.0
1684462628.0118165,1,4.0
1684462630.230236,2,5.0
1684462632.431331,3,6.0
1684462634.6967926,4,6.0
1684462636.923102,5,6.0
1684462639.1787922,6,8.0
1684462641.406283,7,9.0
1684462643.6518285,8,10.0
1684462645.8635812,9,11.0
1684462648.1389158,10,12.0
1684462650.377766,11,12.0
1684462652.6457436,12,14.0
1684462654.8776236,13,16.0
1684462657.1377072,14,20.0
1684462659.354898,15,22.0
1684462661.6122274,16,23.0
1684462663.8493931,17,23.0
1684462666.1224453,18,26.0
1684462668.3511734,19,26.0
1684462670.6178224,20,26.0
1684462672.8581812,21,30.0
1684462675.1220093,22,33.0
1684462677.4078264,23,33.0
1684462679.7068377,24,36.0
1684462681.9645116,25,40.0
1684462684.2447042,26,43.0
1684462686.468712,27,44.0
1684462688.722758,28,46.0
1684462690.9771237,29,47.0
1684462693.2538574,30,49.0
1684462695.5215883,31,52.0
1684462697.799516,32,55.0
1684462700.0384986,33,56.0
1684462702.3038065,34,59.0
1684462704.5636683,35,61.0
1684462706.9392684,36,64.0
1684462709.2649143,37,64.0
1684462711.6131804,38,68.0
1684462713.934672,39,68.0
1684462716.2918894,40,71.0
1684462718.606533,41,78.0
1684462720.9522736,42,78.0
1684462723.2784896,43,83.0
1684462725.6307728,44,84.0
1684462727.9917476,45,85.0
1684462730.381098,46,88.0
1684462732.7210388,47,89.0
1684462735.0886905,48,92.0
1684462737.509517,49,98.0
1684462739.8758538,50,98.0
1684462742.2070246,51,99.0
1684462744.560395,52,102.0
1684462746.8922472,53,105.0
1684462749.2764933,54,105.0
1684462751.6295702,55,107.0
1684462753.9869256,56,107.0
1684462756.319885,57,108.0
1684462758.6890163,58,110.0
1684462761.0265365,59,111.0
1684462763.4048152,60,116.0
1684462765.7434132,61,116.0
1684462768.109307,62,117.0
1684462770.4613187,63,120.0
1684462772.849686,64,120.0
1684462775.2022161,65,124.0
1684462777.581787,66,130.0
1684462779.9598784,67,135.0
1684462782.3733568,68,136.0
1684462784.722832,69,139.0
1684462787.0993743,70,141.0
1684462789.5605617,71,144.0
1684462792.0023186,72,147.0
1684462794.3917468,73,153.0
1684462796.796541,74,154.0
1684462799.1562088,75,158.0
1684462801.543468,76,159.0
1684462803.9069247,77,161.0
1684462806.2906651,78,163.0
1684462808.6522,79,164.0
1684462811.0433595,80,167.0
1684462813.4104285,81,170.0
1684462815.8128066,82,171.0
1684462818.196817,83,176.0
1684462820.6272628,84,179.0
1684462823.0217133,85,179.0
1684462825.4359365,86,180.0
1684462827.8124614,87,183.0
1684462830.2440872,88,184.0
1684462832.6557605,89,190.0
1684462835.0848882,90,194.0
1684462837.488515,91,197.0
1684462840.0021546,92,199.0
1684462842.4720109,93,203.0
1684462844.8847854,94,207.0
1684462847.2512963,95,209.0
1684462849.662479,96,210.0
1684462852.0526323,97,213.0
1684462854.488222,98,213.0
1684462856.8924844,99,214.0
1684462859.3056915,100,214.0
1684462861.6528783,101,214.0
1684462864.05018,102,218.0
1684462866.4493198,103,222.0
1684462868.9174626,104,226.0
1684462871.3287072,105,226.0
1684462873.7728322,106,231.0
1684462876.1777484,107,237.0
1684462878.618932,108,239.0
1684462881.0249877,109,240.0
1684462883.5168407,110,243.0
1684462885.9673057,111,244.0
1684462888.4521697,112,246.0
1684462890.8750813,113,251.0
1684462893.341329,114,256.0
1684462895.7665126,115,260.0
1684462898.213679,116,267.0
1684462900.6266565,117,268.0
1684462903.0873532,118,269.0
1684462905.4917285,119,273.0
1684462907.9353561,120,276.0
1684462910.3456762,121,280.0
1684462912.7968016,122,284.0
1684462915.2157896,123,287.0
1684462917.6722474,124,287.0
1684462920.102451,125,289.0
1684462922.5558019,126,290.0
1684462924.9908085,127,292.0
1684462933.0130024,128,296.0
1684462935.4745247,129,296.0
1684462937.9452887,130,301.0
1684462940.4242263,131,301.0
1684462942.9390054,132,302.0
1684462945.3827894,133,305.0
1684462947.8408816,134,308.0
1684462950.2690067,135,310.0
1684462952.9154274,136,313.0
1684462955.3988771,137,317.0
1684462957.9067903,138,320.0
1684462960.3959808,139,320.0
1684462962.9165518,140,321.0
1684462965.4095032,141,325.0
1684462967.9406526,142,327.0
1684462970.4306607,143,328.0
1684462972.9583607,144,330.0
1684462975.4746337,145,334.0
1684462978.0094337,146,337.0
1684462980.5140376,147,339.0
1684462983.0789282,148,340.0
1684462985.6100457,149,342.0
1684462988.1384625,150,348.0
1684462990.6509533,151,351.0
1684462993.288901,152,351.0
1684462995.7973046,153,352.0
1684462998.320717,154,354.0
1684463000.8270032,155,357.0
1684463003.3658762,156,359.0
1684463005.85762,157,363.0
1684463008.406862,158,366.0
1684463010.912726,159,367.0
1684463013.4414384,160,371.0
1684463015.952016,161,371.0
1684463018.492248,162,372.0
1684471167.831218,163,374.0
1684471168.2829814,164,374.0


==> gamma_500.dat <==
step	pawf_cr	rgtk_cr	dlgp_cr	xcgt_cr	pawf_entr	rgtk_entr	dlgp_entr	xcgt_entr	pawf_acc	rgtk_acc	dlgp_acc	xcgt_acc	pawf_smoothed_acc	rgtk_smoothed_acc	dlgp_smoothed_acc	xcgt_smoothed_acc	pawf_dqn_loss	rgtk_dqn_loss	dlgp_dqn_loss	xcgt_dqn_loss	pawf_smooth_dqn_loss	rgtk_smooth_dqn_loss	dlgp_smooth_dqn_loss	xcgt_smooth_dqn_loss
0	-1	0	-1	-1	4.0292449	4.052042007	4.066465378	3.995665073	0.001597943	0.001473565	0.001614342	0.001683211	0.000384431	0.000431324	0.000379464	0.000416499	1.051129818	0.971922398	0.774990857	0.733808279	3.346637076	0.627858522	0.60754142	0.659936406
1	-1	0	-1	-1	4.045482635	4.096953392	4.08143425	4.003096104	0.001276532	0.001203994	0.001305873	0.00148082	0.000239164	0.000297364	0.000232706	0.00026348	0.555627108	0.558456302	0.658660948	0.729779601	3.304957878	0.642435922	0.604255357	0.662642517
2	-1	0	-1	0	4.082210541	4.132866859	4.086577892	3.992936134	0.0005989	0.000783706	0.000729553	0.000837233	0.000123115	0.00018791	0.00011399	0.00012886	0.918998361	0.608976126	0.631792128	0.686428726	3.347249811	0.633334444	0.597132271	0.667881142
3	-1	0	-1	0	4.096317768	4.138331413	4.102024078	4.006306171	0.000384019	0.000528155	0.000319083	0.000316231	6.86699E-05	0.000116664	4.76672E-05	5.27481E-05	0.93239522	0.532184124	0.640601754	0.608606815	3.559568915	0.654630978	0.597570501	0.670791653
4	0	0	-1	0	4.091649532	4.134631157	4.08537817	4.024623871	0.000206483	0.000407001	0.000121586	0.000219304	3.3759E-05	6.86495E-05	1.86597E-05	2.39999E-05	2.513233185	0.607984602	0.569499671	0.555228293	3.736611897	0.650821689	0.597061098	0.681596902
5	0	0	-1	0	4.106712818	4.154670715	4.078504086	4.020690918	0.000101691	0.000286936	6.43E-05	4.19E-05	1.49879E-05	3.16494E-05	7.6064E-06	4.06315E-06	20.8478241	0.768625438	0.549401999	0.715234518	3.726907004	0.734902498	0.601188454	0.704894992
6	0	0	-1	0	4.136642456	4.154397011	4.06461525	4.052323818	4.07E-05	6.12E-05	1.94E-05	2.76E-06	5.74323E-06	5.56435E-06	1.76359E-06	2.51162E-07	1.276151896	0.607809901	0.61512059	0.609671474	2.172419125	0.744997136	0.611725899	0.704814927
7	0	0	-1	0	4.133319378	4.168217182	4.068731785	4.061717033	1.40E-05	0	0	0	2.04541E-06	0	0	0	1.416448236	0.606873572	0.567504406	0.680400968	2.146028264	0.733286424	0.609162499	0.725228564
8	0	0	-1	0	4.130750656	4.160811901	4.058686256	4.067393303	8.48E-06	0	0	0	7.70921E-07	0	0	0	1.663002014	0.482946008	0.487773776	0.693959534	2.143575934	0.764995374	0.608776764	0.728864345
9	0	0	-1	0	4.149350166	4.167768002	4.07896471	4.061231613	0	0	0	0	0	0	0	0	4.671964645	0.515823007	0.603762269	0.637511432	2.308315239	0.804982302	0.62240185	0.731237634
10	0	0	-1	0	4.147881508	4.155359268	4.073667049	4.077568531	0	0	0	0	0	0	0	0	0.966233253	0.644842267	0.583847225	0.608670831	2.203721464	0.877146978	0.623480607	0.736315771
11	0	0	0	0	4.149318695	4.152791023	4.062396049	4.082204819	0	0	0	0	0	0	0	0	0.592658639	1.132273793	0.738844156	0.763575494	2.419434401	1.155643146	0.612796269	0.746921756
12	0	0	0	0	4.161643982	4.156114578	4.071609974	4.053612709	0	0	0	0	0	0	0	0	1.02083838	0.458340049	0.580307007	0.787404478	2.460537515	1.194714305	0.596498842	0.751501029
13	0	0	0	1	4.156025887	4.174420357	4.080042362	4.058955669	0	0	0	0	0	0	0	0	3.254508495	0.843237996	0.636612654	0.718444347	2.632680053	1.215611764	0.597050499	0.760565639
14	0	0	0	1	4.16364193	4.173139572	4.087732315	4.067466736	0	0	0	0	0	0	0	0	2.879868031	0.49028194	0.634998322	0.727464557	2.466476944	1.193450063	0.589431112	0.762540812
15	1	0	0	1	4.160018921	4.168731689	4.097337723	4.079248428	0	0	0	0	0	0	0	0	2.406479359	1.532873511	0.614900589	0.811507285	2.515462231	1.234101856	0.580397855	0.75993423
16	1	0	0	1	4.170039177	4.178863049	4.099373341	4.100286007	0	0	0	0	0	0	0	0	3.748457432	0.879666448	0.6653139	0.7143538	2.735830703	1.150450541	0.58909996	0.765623797
17	1	0	0	1	4.15964365	4.181010723	4.107906342	4.096007347	0	0	0	0	0	0	0	0	0.98585242	0.478992075	0.586923182	0.834221482	2.984962209	1.127424275	0.588245836	0.779118169
18	1	0	0	1	4.182578087	4.200670242	4.123240471	4.096272945	0	0	0	0	0	0	0	0	1.389472604	0.955672026	0.56326133	0.720394552	3.472190456	1.193455051	0.581848616	0.779638578
19	1	0	0	1	4.182528019	4.201677799	4.128479004	4.094729424	0	0	0	0	0	0	0	0	3.475134373	0.92280221	0.637649715	0.720065713	3.478496183	1.163983307	0.582970803	0.79847804
20	1	1	0	1	4.168198586	4.197589397	4.129618645	4.102464676	0	0	0	0	0	0	0	0	3.521433115	1.309634447	0.6156286	0.693370938	3.521948186	1.190848594	0.575460797	0.810202236
21	1	1	0	2	4.167896748	4.18281889	4.130707741	4.107561588	0	0	0	0	0	0	0	0	3.339075565	3.708300114	0.466319501	0.725336671	3.293174354	1.193675253	0.561923241	0.814172008
22	2	1	0	2	4.176538944	4.181760311	4.125133514	4.10991478	0	0	0	0	0	0	0	0	1.044792891	1.562056541	0.559572458	0.813947499	3.120203614	0.909243665	0.563191262	0.820195328
23	2	1	1	2	4.182373524	4.184702396	4.120168686	4.125258923	0	0	0	0	0	0	0	0	2.9144063	0.688212097	0.586375237	0.88711518	3.128963405	0.823550474	0.556809051	0.819897646
24	2	1	1	2	4.18184948	4.183600426	4.124891281	4.127717018	0	0	0	0	0	0	0	0	1.4262743	0.599459291	0.552799404	0.740171254	2.963737509	0.807099364	0.549820515	0.814188264
25	2	1	1	2	4.190114498	4.18960762	4.129761696	4.122854233	0	0	0	0	0	0	0	0	3.418706179	0.937451661	0.535632491	0.69879216	2.931823438	0.78888124	0.54650524	0.81942224
26	2	1	1	2	4.180763245	4.186358452	4.128277779	4.125379562	0	0	0	0	0	0	0	0	4.830532551	0.612709045	0.710623741	0.874092519	2.785096038	0.808030939	0.544370472	0.827124563
27	2	1	2	2	4.180553913	4.189504147	4.12467432	4.126897812	0	0	0	0	0	0	0	0	6.488903999	0.626377523	0.655918539	0.862791896	2.505676985	0.866188036	0.522141039	0.815967609
28	2	1	2	2	4.181622982	4.189694405	4.12445879	4.13288784	0	0	0	0	0	0	0	0	6.34536314	1.20533061	0.51655376	0.839945972	2.062761458	0.85358119	0.494367721	0.804563279
29	2	1	2	2	4.183686256	4.191221237	4.123990059	4.13718605	0	0	0	0	0	0	0	0	1.458835602	0.63148284	0.575605392	0.927628636	1.698369221	0.781661015	0.486155304	0.811416881
30	2	2	2	2	4.208765507	4.221183777	4.147561073	4.145869732	0	0	0	0	0	0	0	0	3.953106403	1.21832037	0.555039644	0.849031866	2.179419973	0.763610796	0.473685143	0.804591807
31	2	2	3	3	4.200293064	4.224131107	4.145518303	4.139677048	0	0	0	0	0	0	0	0	1.004920959	1.340727687	0.466715485	0.737038434	2.033337225	0.704259016	0.460012303	0.792080094
32	2	2	3	3	4.202652454	4.220554829	4.145467758	4.14033556	0	0	0	0	0	0	0	0	1.436397433	0.57955265	0.480267733	0.791593194	2.088879824	0.634189925	0.459743223	0.798599931
33	2	2	3	3	4.195691586	4.216838837	4.13966465	4.145409107	0	0	0	0	0	0	0	0	1.141150594	0.619431436	0.489368141	0.810672998	2.071446939	0.652258163	0.452069226	0.802313133
34	2	2	3	3	4.206496716	4.212972164	4.141735077	4.14258194	0	0	0	0	0	0	0	0	1.096921444	0.507249892	0.509501338	0.824311972	2.115287261	0.645951997	0.445968029	0.801218553
35	2	3	3	3	4.202393532	4.203912258	4.137627602	4.14161396	0	0	0	0	0	0	0	0	1.075219512	0.399059922	0.516331375	0.797744989	2.101564098	0.649757537	0.428522636	0.786396726
36	3	3	3	3	4.20619297	4.202346802	4.140440941	4.1377244	0	0	0	0	0	0	0	0	1.804704785	1.14809835	0.512150049	0.783517718	2.093424185	0.64723985	0.41264194	0.788161522
37	3	3	3	4	4.213173389	4.199377537	4.144027233	4.137917995	0	0	0	0	0	0	0	0	1.75692296	1.252437115	0.466099977	0.751366019	2.045999457	0.573773078	0.398791581	0.784887319
38	4	3	3	4	4.209550858	4.205508232	4.13676548	4.133429527	0	0	0	0	0	0	0	0	1.61683321	0.487702221	0.350412041	0.737344265	2.091632122	0.503775811	0.393762935	0.789202522
39	4	3	3	4	4.210301876	4.204164505	4.145053864	4.132510185	0	0	0	0	0	0	0	0	2.337048531	0.41420868	0.426217169	0.915335596	2.208245814	0.524526482	0.398956125	0.781179564
40	4	3	3	4	4.211283684	4.201813698	4.148374081	4.12860918	0	0	0	0	0	0	0	0	6.750393867	0.43293044	0.438433617	0.852552831	2.158720434	0.527183741	0.398516368	0.755730981
41	4	4	3	5	4.211233139	4.199977875	4.151835442	4.12986517	0	0	0	0	0	0	0	0	2.346196175	0.565450788	0.40463841	0.711403012	1.725518059	0.528131994	0.389261712	0.737751625
42	4	4	3	5	4.213438988	4.202895641	4.15069294	4.125144958	0	0	0	0	0	0	0	0	1.615889549	0.569967687	0.463755608	0.808756649	1.695554327	0.515697777	0.391788778	0.734376891
43	4	4	4	6	4.235444546	4.210575581	4.178662777	4.14369297	0	0	0	0	0	0	0	0	1.244635701	0.778303266	0.395853758	0.832438409	1.709473745	0.499133852	0.379152344	0.723322429
44	4	4	4	6	4.231322289	4.210685253	4.181497574	4.141571999	0	0	0	0	0	0	0	0	1.623394132	0.55006361	0.42225498	0.798632622	1.720966605	0.47735548	0.373146333	0.711560835
45	4	4	4	6	4.234213829	4.205690384	4.188436508	4.142640591	0	0	0	0	0	0	0	0	0.945966661	0.54911083	0.317602009	0.66127187	1.727339349	0.464078567	0.367525182	0.703026354
46	5	4	4	6	4.237204075	4.203845978	4.187623024	4.14388895	0	0	0	0	0	0	0	0	0.985680461	0.371365368	0.341643721	0.817157745	1.744966539	0.452548531	0.374409369	0.711345651
47	5	4	4	6	4.234631062	4.203683853	4.188817501	4.147500992	0	0	0	0	0	0	0	0	1.283032775	0.339963853	0.359796107	0.747501493	1.749849189	0.453540835	0.373821687	0.713362098
48	5	4	4	6	4.238307476	4.209841251	4.184678555	4.146056175	0	0	0	0	0	0	0	0	2.258882284	0.482467175	0.41078487	0.798833251	1.73788554	0.459162344	0.376959882	0.705424125
49	6	4	4	7	4.251145363	4.221768379	4.202056408	4.164671421	0	0	0	0	0	0	0	0	2.899583817	0.715959609	0.407537133	0.649091721	1.696887526	0.450749503	0.366803519	0.69018617
50	6	4	4	7	4.24864769	4.221984863	4.204298496	4.162922859	0	0	0	0	0	0	0	0	1.792269349	0.44343853	0.421379834	0.635401189	1.597746871	0.419000875	0.363683652	0.68663402
51	6	4	4	7	4.246632576	4.224890709	4.196914196	4.161548138	0	0	0	0	0	0	0	0	1.985167742	0.443361223	0.336632401	0.654779911	1.637300741	0.407868236	0.366950211	0.680237808
52	6	5	4	7	4.245082855	4.224580765	4.194169998	4.158836842	0	0	0	0	0	0	0	0	2.016595125	0.4286744	0.432436138	0.674280941	1.592132135	0.420265824	0.367667464	0.672188049
53	6	5	6	7	4.251962185	4.231513023	4.205743313	4.167647362	0	0	0	0	0	0	0	0	1.769003153	0.387764513	0.324754834	0.687157571	1.560580557	0.449720385	0.351012723	0.665536783
54	6	5	6	7	4.245471478	4.227838516	4.204407215	4.169527054	0	0	0	0	0	0	0	0	1.371057153	0.538741171	0.329787642	0.703060865	1.525654002	0.474003399	0.347916644	0.657244021
55	7	5	6	7	4.245923996	4.225746632	4.207503796	4.172475338	0	0	0	0	0	0	0	0	1.69349432	0.404017568	0.360422313	0.704753339	1.534965894	0.464652823	0.352970459	0.650865121
56	7	5	6	7	4.248326778	4.226220131	4.203531265	4.176861286	0	0	0	0	0	0	0	0	1.139865756	0.422280431	0.393328071	0.752784133	1.50900947	0.455901582	0.355411863	0.637838141
57	7	5	7	8	4.255642414	4.241010189	4.215656281	4.186821938	0	0	0	0	0	0	0	0	1.03938961	0.382280707	0.33517921	0.83933866	1.539516135	0.472696806	0.35298076	0.629246983
58	7	5	7	8	4.254626274	4.237052917	4.216928005	4.188500404	0	0	0	0	0	0	0	0	1.151432633	0.401800454	0.394316256	0.660183787	1.575637893	0.47533385	0.349540542	0.598651187
59	7	5	7	8	4.25100565	4.237530231	4.218085289	4.184383392	0	0	0	0	0	0	0	0	1.807904124	0.389925927	0.299064875	0.631215751	1.597479105	0.473161489	0.346466533	0.593586309
60	7	5	7	8	4.251256466	4.237981796	4.220123291	4.185789108	0	0	0	0	0	0	0	0	1.809036613	0.3667247	0.373218596	0.610018075	1.54978932	0.467583746	0.34417111	0.593137665
61	8	5	7	9	4.259588718	4.244653702	4.226792812	4.200958252	0	0	0	0	0	0	0	0	2.227361917	0.320979506	0.457311988	0.565042853	1.631156347	0.466375253	0.347853382	0.590083399
62	8	5	7	9	4.264889717	4.240755558	4.222452164	4.20340538	0	0	0	0	0	0	0	0	1.488313079	0.579734683	0.344522178	0.566232562	1.670341004	0.46994494	0.338212997	0.590564896
63	8	6	8	9	4.274071693	4.250569344	4.230865955	4.212560177	0	0	0	0	0	0	0	0	1.669527769	0.75267458	0.249233991	0.601117015	1.604915446	0.452743227	0.334996576	0.587756493
64	8	6	8	9	4.276528835	4.246229172	4.231673717	4.21416378	0	0	0	0	0	0	0	0	1.384811044	0.654877663	0.290697962	0.595937192	1.526578296	0.424648873	0.342529161	0.580035107
65	8	6	12	10	4.281418324	4.253531456	4.235498905	4.222145557	0	0	0	0	0	0	0	0	1.473487973	0.435884833	0.385379612	0.632892966	1.533552408	0.397651848	0.345528692	0.576223043
66	8	6	12	10	4.278583527	4.248772621	4.234121323	4.224161148	0	0	0	0	0	0	0	0	1.407973647	0.307753921	0.387277752	0.561456561	1.549447883	0.378342948	0.333766068	0.572628124
67	8	6	12	10	4.278962135	4.245156765	4.238167286	4.22308588	0	0	0	0	0	0	0	0	1.475439072	0.607027888	0.36658594	0.658281386	1.535335042	0.39252929	0.324394822	0.565526556
68	8	6	12	11	4.279882908	4.250273705	4.242922306	4.230692863	0	0	0	0	0	0	0	0	1.436728954	0.411288202	0.297336817	0.502784908	1.484268514	0.384822073	0.317535631	0.551612236
69	8	6	13	11	4.276614189	4.249552727	4.239497662	4.228830814	0	0	0	0	0	0	0	0	1.391685963	0.377904475	0.360502154	0.604470134	1.464287541	0.371045058	0.319638388	0.548702205
70	8	6	13	11	4.272344589	4.24638319	4.238169193	4.23012352	0	0	0	0	0	0	0	0	1.283316493	0.328570753	0.273815215	0.626280665	1.492745475	0.367476084	0.318501925	0.543781045
71	8	6	13	11	4.27154398	4.242631912	4.239817619	4.229667664	0	0	0	0	0	0	0	0	2.704073906	0.353431284	0.413723588	0.576421142	1.531204863	0.359387059	0.317908236	0.532001793
72	9	6	13	11	4.270092487	4.244462013	4.238255978	4.225407124	0	0	0	0	0	0	0	0	2.658393145	0.360246062	0.351267755	0.570339322	1.5047391	0.374718544	0.308446453	0.526496264
73	10	6	13	11	4.272863865	4.244842052	4.237423897	4.224971771	0	0	0	0	0	0	0	0	0.768631935	0.390515834	0.309141546	0.53534013	1.437405424	0.387816275	0.303357439	0.518985082
74	10	6	13	11	4.271335125	4.244624138	4.237063885	4.226643562	0	0	0	0	0	0	0	0	0.807819128	0.443636686	0.332092434	0.516181767	1.466248913	0.370002235	0.304448542	0.520806231
75	10	6	13	12	4.270437241	4.239077568	4.23632288	4.226975441	0	0	0	0	0	0	0	0	1.461526275	0.357910395	0.323692799	0.55400449	1.864310774	0.355877589	0.300476294	0.514977753
76	10	6	13	12	4.269915581	4.240472794	4.237100124	4.223786831	0	0	0	0	0	0	0	0	1.648338199	0.22348693	0.255990744	0.593348861	2.079830972	0.342397584	0.297872985	0.507207567
77	11	6	13	13	4.272106171	4.242266655	4.238246441	4.22572422	0	0	0	0	0	0	0	0	1.252732396	0.463803679	0.284194052	0.48333931	2.04693273	0.393483996	0.30531498	0.497348328
78	11	6	13	13	4.271521568	4.24065876	4.236588955	4.223207951	0	0	0	0	0	0	0	0	0.913707256	0.522248507	0.291134834	0.50522387	2.04960667	0.375433784	0.309680657	0.496399774
79	11	6	13	13	4.277375698	4.25107336	4.23786068	4.229151726	0	0	0	0	0	0	0	0	1.216938257	0.259741038	0.320467144	0.470774561	2.060966167	0.365888585	0.31120762	0.488556409
80	11	6	13	13	4.278487682	4.249705315	4.235277653	4.227265358	0	0	0	0	0	0	0	0	1.704723239	0.338645756	0.348001063	0.550337374	2.086174965	0.378186177	0.317804472	0.486697823
81	11	6	13	14	4.278077126	4.249070168	4.233451366	4.224951744	0	0	0	0	0	0	0	0	1.706369758	0.239591479	0.267284632	0.4967089	2.093739347	0.376292689	0.313554138	0.472222821
82	11	6	13	14	4.275668144	4.248467445	4.233829021	4.226245403	0	0	0	0	0	0	0	0	2.412950516	0.52207762	0.309643984	0.515860319	2.097365477	0.379844825	0.315816064	0.463262046
83	11	6	13	14	4.275579929	4.250964642	4.235267162	4.225278378	0	0	0	0	0	0	0	0	1.917722702	0.504321098	0.295288593	0.487716317	2.018026514	0.376603202	0.314512979	0.461959798
84	11	6	13	14	4.27552557	4.250863552	4.234677315	4.222371101	0	0	0	0	0	0	0	0	1.08591032	0.194561392	0.321143687	0.555372775	1.992840615	0.35921238	0.310301536	0.454931072
85	11	7	14	14	4.273663521	4.25260973	4.232367516	4.222607136	0	0	0	0	0	0	0	0	5.186499596	0.288265586	0.2883977	0.452068508	2.07405254	0.372308219	0.304548682	0.445838004
86	11	7	14	15	4.278888226	4.252906322	4.239725113	4.225762844	0	0	0	0	0	0	0	0	3.832248449	0.20963034	0.295056403	0.468532443	1.777277134	0.381117832	0.299642437	0.447984877
87	11	7	14	15	4.274932861	4.247612953	4.236852169	4.224256992	0	0	0	0	0	0	0	0	1.286457539	0.785437465	0.337852687	0.484897226	1.593715408	0.382070654	0.302128268	0.448213193
88	11	7	15	15	4.274243832	4.247311592	4.235953331	4.220974922	0	0	0	0	0	0	0	0	1.282145739	0.265251338	0.332216501	0.472905219	1.81089282	0.342740006	0.30236664	0.441138991
89	11	7	15	15	4.273618698	4.246522427	4.236045361	4.220936298	0	0	0	0	0	0	0	0	1.038661718	0.417251319	0.307931423	0.418946862	1.851847454	0.342814842	0.294275916	0.43925905
90	11	7	15	15	4.270998478	4.245868206	4.233935833	4.222886086	0	0	0	0	0	0	0	0	1.494235039	0.395014554	0.393032521	0.450330108	1.919440389	0.335396768	0.295831069	0.44293645
91	11	7	15	15	4.26942873	4.245278835	4.234009743	4.223211288	0	0	0	0	0	0	0	0	1.787931442	0.31781739	0.301247388	0.391112357	1.907814535	0.340380467	0.286093678	0.439964462
92	11	7	15	15	4.269845486	4.241755009	4.232766151	4.224696636	0	0	0	0	0	0	0	0	1.746257186	0.278664976	0.292165816	0.398140371	1.88814536	0.337924189	0.285637648	0.445201351
93	11	7	15	16	4.270036697	4.239530087	4.235014915	4.228411674	0	0	0	0	0	0	0	0	1.54022193	0.486419767	0.29531005	0.501535594	2.006642006	0.343539361	0.286269149	0.45021441
94	11	8	15	16	4.269733429	4.236771107	4.237221241	4.228313923	0	0	0	0	0	0	0	0	1.64067781	0.313022047	0.248962715	0.410400331	2.28397572	0.334111879	0.286349165	0.436137465
95	11	8	15	16	4.265521526	4.238969803	4.236746311	4.226391315	0	0	0	0	0	0	0	0	1.97924149	0.338615626	0.2578623	0.455349028	2.687058969	0.344135955	0.291044319	0.430449575
96	11	8	15	16	4.264118671	4.239638805	4.234046936	4.228406429	0	0	0	0	0	0	0	0	1.921970129	0.385171324	0.234429002	0.475684106	2.851872108	0.353753273	0.2966089	0.423763446
97	11	8	15	16	4.264455318	4.236786842	4.233389378	4.227985859	0	0	0	0	0	0	0	0	1.813069463	0.220111385	0.32240054	0.471043915	3.855410088	0.378493484	0.302297728	0.414107301
98	11	8	15	16	4.261785507	4.238127232	4.233741283	4.226171494	0	0	0	0	0	0	0	0	3.675409079	0.352800339	0.340474784	0.407081008	4.659973686	0.401270476	0.299295818	0.403646158
99	11	8	15	16	4.261230946	4.238286018	4.230470657	4.228338242	0	0	0	0	0	0	0	0	1.732646704	0.266074538	0.243218541	0.452225864	4.763516036	0.413193738	0.28721039	0.400919765
100	11	8	15	17	4.262086391	4.23572731	4.229188442	4.225964069	0	0	0	0	0	0	0	0	1.782184005	0.3356525	0.325038105	0.45939827	4.957825271	0.411393511	0.289832994	0.391249789
101	11	8	15	17	4.262136936	4.238083839	4.229225636	4.225404739	0	0	0	0	0	0	0	0	1.366350651	0.449835241	0.285921216	0.417638242	5.384937254	0.415917783	0.28022901	0.379495217
102	11	8	15	17	4.260956764	4.237959385	4.226958275	4.225356102	0	0	0	0	0	0	0	0	1.571570516	0.290798336	0.296231061	0.448718131	6.096810959	0.411910351	0.276970926	0.369037127
103	11	8	15	17	4.261179924	4.237077713	4.225012302	4.223236561	0	0	0	0	0	0	0	0	3.049720287	0.340431869	0.29911232	0.453284025	6.669905489	0.416253341	0.273315151	0.359301854
104	11	8	15	17	4.260304928	4.236121178	4.226915836	4.221627235	0	0	0	0	0	0	0	0	4.590892792	0.38271746	0.296190232	0.346689194	6.880391294	0.435570052	0.267501831	0.350693082
105	11	8	15	18	4.257272243	4.236346245	4.227862835	4.21996069	0	0	0	0	0	0	0	0	6.074593544	0.423286885	0.30060941	0.347833544	6.958952817	0.461181358	0.263986249	0.347989735
106	11	8	15	18	4.255421638	4.234741211	4.225520134	4.220110416	0	0	0	0	0	0	0	0	3.792186022	0.444406122	0.319072694	0.381801605	6.476360538	0.489531074	0.260020792	0.343334203
107	11	8	15	18	4.254928112	4.23492527	4.228470802	4.22059679	0	0	0	0	0	0	0	0	12.96088791	0.657313645	0.2970061	0.369466513	6.22553743	0.495813498	0.254300892	0.335506686
108	11	8	15	18	4.255830288	4.234232903	4.227087975	4.219558239	0	0	0	0	0	0	0	0	10.66326904	0.470658302	0.289379537	0.355971336	5.145029317	0.477159317	0.246752273	0.331079239
109	11	8	15	18	4.254925728	4.233364582	4.226608276	4.221008778	0	0	0	0	0	0	0	0	4.814374924	0.483956218	0.207535073	0.377090693	4.325045911	0.481684323	0.24068682	0.324494543
110	11	8	15	18	4.251415253	4.23551178	4.22544384	4.218224049	0	0	0	0	0	0	0	2.86713E-05	3.870048285	0.246272042	0.272067189	0.34585613	3.998596159	0.480526535	0.242497464	0.318570386
111	12	8	15	18	4.253335476	4.233186722	4.22595787	4.216767311	0	0	0	0	0	0	0	2.94463E-05	6.480415821	0.385419488	0.219394282	0.330097973	3.742236918	0.501280086	0.241533638	0.316449843
112	12	8	15	18	4.25376749	4.23267889	4.227295876	4.216386795	0	0	0	0	0	0	0	2.94463E-05	9.196961403	0.405753493	0.250082284	0.302599251	3.279557185	0.495834559	0.239525739	0.31328524
113	12	8	15	18	4.251663685	4.230821609	4.227036476	4.216172218	0	0	0	0	0	5.16256E-07	0	2.94463E-05	7.875610352	0.338571221	0.256017536	0.341630131	2.75517028	0.494011131	0.236922887	0.311461931
114	12	8	15	18	4.250975609	4.229701042	4.226679325	4.215778351	0	0	0	0	0	5.16256E-07	0	3.04795E-05	5.365064144	0.552915692	0.235165805	0.358587533	2.171767105	0.487446181	0.236033014	0.30489108
115	12	8	15	18	4.250432968	4.228036404	4.223751068	4.215294838	0	0	0	0	0	5.16256E-07	0	3.04795E-05	5.455069542	0.664441824	0.257518828	0.316952378	1.750921558	0.464145899	0.234518042	0.298013205
116	12	9	15	18	4.249838352	4.227838993	4.221670151	4.21481514	0	0	0	0	0	5.16256E-07	0	3.04795E-05	0.766078472	0.735133767	0.25698939	0.296622694	1.304688069	0.425746468	0.234107691	0.292576787
117	12	9	15	18	4.2511549	4.227257729	4.22100687	4.214186668	0	0	0	0	0	5.16256E-07	0	3.04795E-05	1.033131838	0.51351279	0.256153792	0.295698911	1.319003262	0.383254685	0.23002259	0.2925619
118	12	9	16	18	4.253632545	4.232246876	4.225483894	4.217026234	0	0	0	0	0	5.16256E-07	0	7.0747E-05	1.075298667	0.452117652	0.213971287	0.320764601	1.33513449	0.367993425	0.222690555	0.29175595
119	13	9	17	18	4.253906727	4.231794357	4.225687027	4.216621399	0	0	0	0	0	5.16256E-07	0	7.0747E-05	1.643451571	0.520433366	0.222659558	0.283539683	1.609501573	0.355394989	0.223505039	0.287870269
120	13	9	17	18	4.250967979	4.230537891	4.224420071	4.21701479	0	0	0	0.000315385	0	5.16256E-07	0	0.000100708	1.223427653	0.471220553	0.227452159	0.311924964	1.724777379	0.33913634	0.221072116	0.287365068
121	13	9	17	18	4.252144814	4.230292797	4.224664211	4.215729237	0	0	0	8.52E-06	0	3.09713E-06	0	0.000318498	1.050096631	0.474561095	0.261465102	0.32253015	1.951444144	0.326372204	0.220456425	0.280489615
122	13	9	17	18	4.249510765	4.230055809	4.224271297	4.217785835	0	0	0	0	0	7.99996E-06	0	0.000495673	1.390938759	0.325518698	0.197307393	0.295287341	2.092612662	0.311723089	0.21426017	0.273600855
123	13	9	17	18	4.249298573	4.230534077	4.222404003	4.216083527	0	5.68E-06	0	0	0	8.25783E-06	0	0.000626841	3.428705454	0.385695785	0.22145091	0.282542855	2.308861846	0.306026321	0.214618328	0.270250965
124	13	9	17	18	4.249793053	4.229691029	4.224009991	4.216562271	0	0	0	1.14E-05	0	7.74157E-06	0	0.001166494	1.458175421	0.266356766	0.246228933	0.269350767	2.113074395	0.30522224	0.213931718	0.26985622
125	13	9	18	18	4.248837471	4.228353024	4.223948479	4.216845512	0	0	0	0	0	6.64611E-05	0	0.001381562	0.735763133	0.296612591	0.218501106	0.282930911	2.222455637	0.309608898	0.208180759	0.269024126
126	13	9	18	18	4.249598503	4.232523441	4.220833778	4.22271347	0	0	0	0	0	7.44217E-05	0	0.001521047	0.54650116	0.242048085	0.253004968	0.257151783	2.214392359	0.312610716	0.2078891	0.266677325
127	13	9	18	18	4.249620438	4.231285572	4.221035957	4.222215652	0	0	0	0	0	0.000472448	0.000158551	0.001736735	0.923545599	0.267724156	0.212053284	0.29645893	2.218088453	0.315151331	0.202132279	0.265414062
128	13	9	18	18	4.249111176	4.22924614	4.221846104	4.220653057	0	0	0	0.000442943	0	0.000662895	0.000158551	0.001945046	1.210575342	0.345638931	0.175501406	0.286833465	2.233559251	0.3282483	0.203023641	0.259557901
129	13	9	18	19	4.248420238	4.229415894	4.221299171	4.21962595	0	0	0	0	0	0.000770683	0.000158551	0.001996889	4.093336582	0.313534856	0.22293061	0.27802211	2.250656551	0.322938047	0.202188951	0.254861307
130	13	9	19	19	4.248765469	4.229196548	4.221732616	4.220740318	0	0	0	0.000329569	0	0.000834258	0.00021339	0.002809926	2.911485434	0.341588229	0.1958974	0.277982473	2.438807087	0.310845328	0.195690891	0.250615154
131	14	9	19	19	4.248331547	4.226231575	4.223085403	4.221298218	0	2.84E-05	0	0.002711081	0	0.000862261	0.000549088	0.004465303	3.716762066	0.330815047	0.220679566	0.236294985	2.260107707	0.302682236	0.197063762	0.249107815
132	14	10	19	19	4.249670029	4.225933552	4.223667622	4.221494675	0	5.39E-05	0	0.001957447	0	0.001235999	0.000549088	0.004806403	2.602950335	0.313420832	0.193306297	0.246753782	2.007133186	0.292424413	0.193440019	0.249825062
133	14	10	19	19	4.250154972	4.226826191	4.224195004	4.223262787	0	2.84E-06	0	0.001442846	0	0.001675479	0.000935489	0.005394584	3.769679785	0.262854248	0.201247126	0.258438557	1.840988327	0.277480621	0.193640003	0.248958305
134	14	10	19	19	4.247970581	4.22689867	4.2269907	4.223395824	0	0	0	0.00593618	0	0.001773846	0.001243281	0.006012185	1.275043488	0.376850903	0.213898197	0.278200656	1.713964002	0.271067445	0.192345665	0.245569825
135	14	10	19	19	4.247813225	4.224822998	4.225824356	4.225880623	0	0.000645915	0	0.002377111	0	0.002482131	0.001302628	0.006787332	2.661369085	0.314610004	0.182968393	0.260197729	1.677801089	0.254388685	0.189447881	0.243768543
136	14	10	19	19	4.248032093	4.223458767	4.226729393	4.22577858	0	8.76E-05	0	0.001534339	0	0.002933529	0.001328866	0.007611193	0.64706707	0.32963258	0.215292856	0.257116109	1.506696148	0.241456268	0.191245572	0.24057193
137	14	10	19	19	4.25201273	4.226344109	4.229047775	4.22543478	0	0.004378286	0.001744065	0.00237257	0	0.003058213	0.001434173	0.008463274	0.587158203	0.269994855	0.189679936	0.243255883	1.499947862	0.227647982	0.191039062	0.23614338
138	14	10	19	19	4.252002239	4.226281166	4.229655743	4.224447727	0	0.002094921	0	0.002291422	0	0.003527778	0.00180068	0.009464073	1.09372437	0.411790818	0.221858263	0.232041165	1.519059143	0.234334409	0.191259872	0.232432523
139	16	10	20	19	4.254141331	4.230012417	4.23317194	4.221866131	0	0.001185672	0	0.001013211	0	0.003833259	0.002358043	0.009812617	1.398645639	0.28722614	0.166319817	0.235170931	1.475323699	0.224539158	0.189907361	0.230452374
140	16	10	21	19	4.25541687	4.232922554	4.23545742	4.222509384	0	0.00069932	0.000603225	0.00894341	0	0.00504263	0.003186866	0.010403441	6.162992477	0.180514947	0.151451945	0.231314421	1.566237645	0.228947975	0.191901654	0.229692802
141	16	10	21	19	4.255385876	4.2308321	4.236958027	4.222241402	0	0.000308034	0.003692673	0.01853871	0	0.005246081	0.004035427	0.010179654	0.945792258	0.251794219	0.210998982	0.261401743	1.050012827	0.241864157	0.197506223	0.227723203
142	16	10	21	19	4.253811359	4.229657173	4.237291813	4.222964764	0	0.004139512	0	0.006463183	0	0.005682187	0.004090699	0.009666459	0.934042335	0.217978999	0.180818394	0.244184703	1.019917553	0.253203426	0.19587392	0.225300498
143	16	10	21	19	4.254320621	4.228779316	4.236732483	4.222723007	0	0.004888205	0.004250413	0.00842744	0	0.005465124	0.004633065	0.010627566	0.775356889	0.149039119	0.195506126	0.237219453	1.053526802	0.267567838	0.19793977	0.222498681
144	16	11	21	19	4.25577879	4.227210522	4.235888004	4.224210739	0	0.001084872	0.00338571	0.008236458	0	0.005779981	0.004952688	0.01217546	2.372412205	0.192309305	0.187009409	0.221165285	1.124512022	0.274923996	0.195545627	0.22173368
145	17	11	21	20	4.25532341	4.220641136	4.239224434	4.225986004	0	0.007791141	0.000652817	0.014462792	0	0.006593884	0.005502309	0.012866155	0.877251446	0.193384543	0.182022572	0.258386552	1.022321853	0.274497826	0.1939356	0.221966195
146	17	11	21	20	4.254752159	4.222192764	4.238247871	4.224051476	0	0.005611286	0.000288626	0.01143959	0	0.007043961	0.006596791	0.013116605	0.77921474	0.172353417	0.202742994	0.225034982	1.05509104	0.272394667	0.196117736	0.216505355
147	17	11	21	20	4.255332947	4.22273016	4.239121437	4.223272324	0	0.00145909	0.001158369	0.010907229	0	0.007562542	0.007965771	0.013446435	0.572835922	0.177741438	0.213021249	0.208402067	1.083751911	0.2698092	0.193424723	0.215991204
148	17	11	21	20	4.255692482	4.221814156	4.237986088	4.223294735	0	0.009543505	0.005775645	0.013381363	4.90782E-06	0.00894243	0.008825233	0.014492621	0.797382295	0.343545556	0.19210884	0.202436447	1.14724732	0.268325525	0.190132982	0.216574846
149	17	11	21	20	4.255677223	4.219537258	4.236214161	4.221461296	0	0.005455215	0.006130999	0.006125402	4.90782E-06	0.009931205	0.009266004	0.014934053	0.61263448	0.304043055	0.206980646	0.210259527	1.183354985	0.257576749	0.187198944	0.217112078
150	17	11	22	20	4.25558567	4.219539642	4.235619068	4.219756126	0	0.014488755	0.009117045	0.007512275	4.90782E-06	0.009789472	0.009822592	0.015702561	2.398699045	0.335723132	0.188257039	0.226815641	1.253806792	0.249439183	0.182683439	0.21945042
151	17	11	23	20	4.253065109	4.223387241	4.236563206	4.221597195	0	0.002937271	0.009937396	0.006481756	4.90782E-06	0.00900816	0.009549362	0.016489615	0.484519482	0.322592944	0.213102207	0.209648833	1.127115374	0.235566241	0.179214072	0.219777935
152	17	11	23	21	4.252417564	4.221434116	4.234746456	4.22303772	0	0.00510521	0.004300669	0.012893566	4.90782E-06	0.00900744	0.009480422	0.017772739	0.614744246	0.376526177	0.193043649	0.234751984	1.430358643	0.224022164	0.174473394	0.218298163
153	17	11	23	21	4.251809597	4.221146584	4.23389101	4.223950863	0	0.001751809	0.00596602	0.01703536	4.90782E-06	0.00991518	0.010277674	0.019479684	1.303744078	0.37598753	0.203542739	0.21336472	1.622732845	0.208217132	0.174030007	0.215796743
154	17	11	23	21	4.252782345	4.221543312	4.232887745	4.22503233	0	0.008351631	0.007766269	0.025454272	0.000113914	0.010354738	0.010949565	0.019619011	1.556194305	0.229956865	0.169170558	0.228804439	1.683090654	0.191024266	0.169849474	0.212725593
155	18	11	23	21	4.254472256	4.219669342	4.230619431	4.226239681	0	0.010037807	0.009431539	0.015834097	0.000113914	0.010238996	0.011701365	0.019023189	1.248320341	0.18762143	0.169299111	0.22372295	1.617155286	0.184385638	0.169727819	0.20806173
156	18	11	23	21	4.253742218	4.219664574	4.230220318	4.227172852	0	0.012741986	0.01269212	0.017217746	0.000113914	0.009518998	0.012252277	0.021403766	1.237712502	0.17024979	0.206026062	0.198317319	1.600699549	0.187983656	0.168487644	0.205753023
157	19	11	23	21	4.252017498	4.221775055	4.228899956	4.226869106	0	0.011315683	0.015347412	0.015067725	0.000113914	0.009049054	0.01218016	0.023324442	1.094484329	0.143913284	0.173119858	0.219379321	1.574969194	0.197994449	0.164017879	0.203558121
158	19	11	23	22	4.255639076	4.21419239	4.230340004	4.228187084	5.40E-05	0.016637854	0.010612443	0.022415265	0.000113914	0.00897693	0.01172622	0.025904917	1.271285415	0.161421016	0.176812097	0.214822128	1.533458444	0.208334656	0.164111351	0.200077671
159	19	12	23	23	4.257942677	4.207809925	4.231324196	4.228739738	0	0.020420037	0.010624133	0.018237123	0.000110291	0.008473698	0.012081357	0.026019354	1.194566607	0.225309014	0.159834415	0.208345994	1.462336757	0.214854262	0.161996683	0.19692679
160	19	12	25	24	4.261181831	4.208993435	4.234606266	4.228581905	0	0.003896147	0.01225346	0.01457899	0.000110291	0.007743358	0.01119411	0.02767051	1.387604356	0.214529827	0.157310098	0.235981286	1.460030762	0.210254634	0.161585544	0.194459717
161	20	12	25	24	4.260038376	4.209170341	4.233627319	4.227447033	0	0.005894324	0.006111518	0.01616987	0.000110291	0.009165826	0.011266932	0.03098743	1.005093455	0.183120772	0.150094002	0.23041831	1.399823454	0.210539845	0.160815885	0.189616493
162	20	12	25	24	4.257944107	4.209401131	4.233399868	4.229065418	0	0.002929352	0.009179056	0.020596121	0.000110291	0.011184537	0.011472851	0.031646401	3.820195436	0.195608094	0.160954744	0.193371341	1.36848033	0.217182448	0.161473416	0.186753182
163	20	12	25	24	4.258627892	4.209639072	4.232369423	4.22843647	0	0.015090354	0.013070443	0.031669952	0.000110291	0.012139411	0.012695703	0.035030213	2.730860472	0.202670828	0.188166395	0.207236364	1.073512923	0.219574239	0.160367275	0.184266619
164	20	12	25	24	4.259592056	4.20881176	4.231053352	4.22777319	0.001199071	0.006586937	0.013356821	0.018567964	0.000330442	0.012608926	0.012452574	0.035752006	1.967679977	0.186866	0.157556877	0.179582074	0.887775129	0.21847399	0.157122681	0.181818527
165	20	12	25	24	4.25970602	4.210564613	4.2289505	4.228982449	0	0.007078478	0.016036065	0.018900221	0.000322587	0.012876827	0.01357811	0.037568917	0.830905259	0.156931967	0.167832345	0.177501947	0.774024064	0.217159477	0.156885986	0.182069497
166	20	12	25	24	4.258901596	4.212018967	4.228738308	4.228375435	0	0.002117828	0.015491579	0.042020444	0.000322587	0.014837072	0.013826532	0.040490398	1.067307234	0.227199629	0.155657187	0.198327169	0.760555641	0.22760081	0.155305218	0.182142741
167	20	12	28	25	4.262959003	4.216997147	4.229721069	4.228128433	0	0.007572598	0.011898831	0.038345184	0.000836056	0.01625433	0.013383345	0.042770233	0.954678595	0.280368507	0.156858653	0.1741734	0.711955396	0.228671178	0.152596069	0.180893993
168	20	13	29	25	4.262709618	4.217400074	4.229129791	4.226943016	0	0.01052232	0.010354075	0.043452948	0.001159018	0.016650457	0.014467132	0.042447301	0.63786608	0.257655561	0.174148053	0.181094363	0.745004963	0.228503667	0.1524048	0.180087802
169	20	13	29	26	4.26123333	4.216518402	4.229483604	4.225705624	1.41E-05	0.011102307	0.014518942	0.023674078	0.001159018	0.016458466	0.015157761	0.042299441	0.488946855	0.233136684	0.153550744	0.180162445	0.830358852	0.22604532	0.15080032	0.178287567
170	20	14	29	26	4.259423733	4.215282917	4.23025465	4.223989487	0	0.012386296	0.000864426	0.036399838	0.001157733	0.0164604	0.015365679	0.042601729	1.169200659	0.174713105	0.155311882	0.181208193	0.912776692	0.219888451	0.150478211	0.176832068
171	20	14	29	26	4.260728359	4.215413094	4.229084969	4.222942829	0	0.019543286	0.013054495	0.051065106	0.001157733	0.017326259	0.017273337	0.042977263	0.725323975	0.217667148	0.148843855	0.18270582	0.928889096	0.22175713	0.14918279	0.173376633
172	20	14	29	26	4.260210037	4.214608669	4.230843067	4.221339703	0	0.028100148	0.008376636	0.023418557	0.001157733	0.016790204	0.017768533	0.040258093	0.66031909	0.256189406	0.157326847	0.198921889	0.934240097	0.21750694	0.147880714	0.170309032
173	20	14	29	26	4.260315895	4.213062763	4.229517937	4.221689224	0	0.013432971	0.022630425	0.057818051	0.001157733	0.015350409	0.018819714	0.042551954	0.575553954	0.221917793	0.148787186	0.166019142	0.956088944	0.208271661	0.148127279	0.167517696
174	20	14	29	26	4.260615349	4.214245319	4.229300976	4.223002911	0.002421656	0.020255012	0.010396019	0.039609674	0.001157733	0.01571757	0.017747374	0.039763585	0.687744737	0.190568089	0.152475864	0.180307359	0.981796633	0.205196462	0.147165712	0.168804473
175	20	14	29	26	4.260876656	4.212605	4.228542328	4.222450256	0.001112667	0.00953385	0.025737718	0.038553983	0.000978943	0.014093823	0.018114868	0.038433672	0.716418266	0.172406361	0.154953226	0.182342738	1.03637199	0.202034175	0.147031619	0.167008854
176	20	14	29	26	4.261473656	4.213646889	4.228754997	4.224123955	0	0.028641174	0.018768711	0.051036514	0.000877792	0.015048509	0.017837991	0.037804377	0.682752609	0.27178663	0.150443897	0.178307638	1.067210848	0.202964238	0.144482951	0.166395686
177	21	14	29	26	4.261341095	4.21389246	4.22808218	4.22287941	0.005648161	0.017707672	0.010616516	0.067098625	0.001464973	0.014329678	0.018020318	0.035147704	0.532704532	0.238973677	0.125856549	0.184590936	1.06994714	0.202138473	0.142227537	0.164931644
178	21	14	29	26	4.264083385	4.213033199	4.227485657	4.223768711	0.003552583	0.011929988	0.023820493	0.034792941	0.00129871	0.015437492	0.01904299	0.033102707	1.318223834	0.278525889	0.154754698	0.165305302	1.124474536	0.196706084	0.143222539	0.161575521
179	21	15	30	26	4.26243782	4.214846611	4.226752758	4.224205017	0	0.008410424	0.017950987	0.041826487	0.001319709	0.018036902	0.018341059	0.032837465	1.576758862	0.230613738	0.156498775	0.161291778	1.090727351	0.19096292	0.141790576	0.161881681
180	21	15	30	26	4.266804695	4.217875004	4.229077339	4.225785255	0	0.011123584	0.016806049	0.026999248	0.001476207	0.02091807	0.018992692	0.031572741	1.395543098	0.16541113	0.150007546	0.164151952	1.035769582	0.196840079	0.140370762	0.160549089
181	21	15	30	27	4.27049017	4.220167637	4.231206417	4.227128506	0	0.021910744	0.021848664	0.040530711	0.002122632	0.02316203	0.019774677	0.030749722	1.346437097	0.195268571	0.141062245	0.143198416	0.949679017	0.205322696	0.137973525	0.161528589
182	21	16	31	30	4.272624493	4.223258018	4.234303951	4.228682518	0	0.013646679	0.018501651	0.021154227	0.002268566	0.023055021	0.018572297	0.029494265	0.784184992	0.170915052	0.134521022	0.1489622	0.870665128	0.203088308	0.135721835	0.164262242
183	21	16	31	33	4.275689602	4.225530624	4.236731529	4.229465008	0	0.012262403	0.01993962	0.048651032	0.002293911	0.024425931	0.018002637	0.030445203	0.900656402	0.154601336	0.160039067	0.168217197	0.855889857	0.198009804	0.13579736	0.164402482
184	21	17	31	33	4.275620461	4.224960804	4.235968113	4.230533123	0	0.01747174	0.010834682	0.027145989	0.002361202	0.025048027	0.018698332	0.02929372	0.858338535	0.188090608	0.138209939	0.180173695	0.827936655	0.208876021	0.133931581	0.162700577
185	22	17	31	33	4.274779797	4.222229004	4.23748064	4.229828835	0.000454965	0.002393791	0.014438462	0.024980631	0.002525064	0.028200398	0.019567522	0.031807375	1.288073659	0.155782938	0.151000842	0.160555542	0.811757998	0.217112452	0.131245435	0.162076441
186	22	17	32	35	4.271828651	4.223882675	4.239273548	4.230081081	0	0.020035401	0.022692066	0.031631742	0.002483703	0.029313083	0.02017482	0.033885961	1.055645704	0.182637051	0.126917884	0.175597891	0.740911045	0.227896379	0.129818769	0.163501196
187	22	17	32	35	4.272051334	4.22410059	4.240018368	4.230064392	0.006458996	0.020734036	0.02077431	0.021813108	0.00316846	0.02853193	0.019691874	0.0363604	0.712851822	0.26270321	0.125634342	0.162203178	0.712003589	0.238564235	0.128778461	0.160276566
188	22	18	34	36	4.274179935	4.227716446	4.242693901	4.228350639	0.003819268	0.029893626	0.02186591	0.044603664	0.002708679	0.028668773	0.019929603	0.039463155	1.132505894	0.179217398	0.136801571	0.147673577	0.734589712	0.228035088	0.128674364	0.158584524
189	22	18	34	36	4.271259308	4.228243828	4.242705822	4.229139805	0.003783569	0.040523496	0.01609925	0.031875271	0.004455167	0.028275915	0.020469938	0.041362741	0.947004795	0.21535109	0.139003098	0.168673068	0.752528835	0.22461091	0.127805612	0.158422737
190	22	18	35	36	4.272897243	4.231859684	4.240816593	4.22785902	0.001721475	0.040103275	0.025118943	0.027914524	0.005278399	0.025356854	0.022505153	0.042737434	0.972223401	0.295262486	0.140880823	0.146633267	0.76018671	0.216215832	0.12721052	0.159148594
191	22	18	35	36	4.272639751	4.231982708	4.240838528	4.22816515	0.007110683	0.03580714	0.02540789	0.017946038	0.005253758	0.022231627	0.022524615	0.045112468	0.448546886	0.258719921	0.123637944	0.174926445	0.760576086	0.201957239	0.125827365	0.158666374
192	22	18	36	36	4.27421093	4.234306335	4.240634441	4.227086544	0.001605269	0.02073364	0.008622484	0.026720693	0.004628492	0.020411786	0.022646891	0.046773274	0.477284312	0.170690298	0.116293654	0.173268601	0.801208659	0.191799943	0.125105811	0.156731899
193	22	19	38	36	4.2747159	4.236385822	4.240235329	4.224647045	0.000278798	0.028726693	0.012235389	0.031614535	0.00544394	0.021992326	0.025965304	0.0501759	0.621657014	0.115051508	0.135351792	0.150504842	0.85312516	0.190726752	0.125018819	0.154815144
194	22	19	38	36	4.277895451	4.236944675	4.237020493	4.223347664	0.000740196	0.019105457	0.027592262	0.035984728	0.00562107	0.020170281	0.028470488	0.052391315	0.593171179	0.274129719	0.139515504	0.149496242	0.888099735	0.193201024	0.121783105	0.157107791
195	23	19	38	36	4.279299259	4.238835812	4.231266499	4.221151829	0.001802483	0.052147821	0.020395773	0.054796185	0.005770926	0.019941982	0.028012184	0.056307808	0.680373311	0.278691351	0.10866233	0.173308194	0.906956553	0.180835447	0.120285065	0.156312094
196	23	19	38	36	4.277552128	4.237942219	4.230179787	4.220578194	0	0.014633331	0.021118743	0.04784508	0.00632682	0.0165086	0.0297002	0.055654	0.508757174	0.274406135	0.135307521	0.176227853	0.934296294	0.171031221	0.121130174	0.153077704
197	23	19	38	36	4.279509068	4.240511417	4.226269245	4.220604897	0.007532326	0.011442716	0.017379662	0.058850572	0.008356607	0.017119627	0.029998728	0.060880235	0.737663686	0.299983472	0.115474492	0.140126958	0.982710063	0.15916525	0.119199039	0.149232207
198	23	19	39	37	4.280903816	4.241715908	4.228506088	4.219147682	0.001401403	0.022239307	0.023389326	0.055943411	0.008305301	0.01887482	0.031687531	0.061038599	0.961299181	0.146882594	0.124489278	0.143590719	0.964323087	0.146932963	0.119933683	0.149133791
199	23	19	40	38	4.285253048	4.244514942	4.229511738	4.219308853	0.023030631	0.025572194	0.02780959	0.065499112	0.009149477	0.017753437	0.032167309	0.06129054	1.329836249	0.141551435	0.127245292	0.145893916	1.042555354	0.15076466	0.119343139	0.147433119
200	23	19	40	39	4.286570549	4.245428085	4.231954575	4.220590115	0.012839124	0.008413821	0.038486615	0.046996899	0.008142699	0.016818578	0.032686049	0.059145873	1.031241417	0.123005234	0.132457092	0.176657498	1.03532349	0.15124548	0.1169865	0.146342805
201	23	20	41	39	4.288850784	4.246624947	4.233676434	4.220459938	0.001450424	0.005725775	0.025333026	0.054039892	0.006975506	0.017812881	0.031784534	0.060124925	0.976506531	0.138417959	0.125666112	0.141328841	1.060659745	0.15215588	0.116211492	0.142132466
202	23	20	41	40	4.289447308	4.248132706	4.236158848	4.22013855	0.000232756	0.015788892	0.02675293	0.03621491	0.007069738	0.02059103	0.032829014	0.059120292	0.89550519	0.146989673	0.115700856	0.153647229	1.088630855	0.158271792	0.116206681	0.14169134
203	23	20	41	40	4.288368702	4.247625828	4.236025333	4.221082687	0.010575204	0.038119584	0.04512503	0.064149581	0.007136582	0.02360023	0.032662649	0.060207982	1.048365831	0.158885196	0.115336739	0.152184293	1.123122535	0.165444081	0.118310992	0.140518226
204	23	20	41	40	4.288071632	4.246239662	4.235095978	4.221743584	0.002227229	0.008684192	0.039792415	0.055984098	0.008300725	0.021062001	0.030242175	0.058375427	1.006377339	0.142268494	0.099758945	0.175723955	1.135996629	0.168598829	0.118231848	0.138093757
205	24	20	41	40	4.287998199	4.246447563	4.235536575	4.221895218	0.002388609	0.016594173	0.022550909	0.079066142	0.009044825	0.022117372	0.028607252	0.060911901	0.800596178	0.138108373	0.123037063	0.140743583	1.150790805	0.172947106	0.120106481	0.13354358
206	24	20	44	41	4.290044785	4.248321533	4.237592697	4.219747543	0.007917313	0.014380613	0.038963955	0.0476043	0.009248239	0.022100192	0.028197075	0.062398543	0.981110454	0.170844868	0.117958523	0.137729898	1.184704	0.171289517	0.119301216	0.132269035
207	26	20	44	41	4.291297913	4.247611523	4.236497879	4.218117714	0.022327656	0.021354631	0.024402546	0.105333671	0.008908518	0.02332992	0.027439449	0.06579754	1.041308641	0.143880457	0.114065036	0.13392739	1.170625817	0.167464294	0.118196105	0.131174393
208	26	20	45	41	4.29391861	4.250349522	4.237164974	4.218761921	0.006967965	0.030749843	0.035956498	0.060592569	0.007890238	0.022420281	0.029090234	0.062534865	0.535406947	0.165428311	0.123555578	0.139044374	1.169336644	0.163544923	0.117401798	0.13095501
209	26	20	45	42	4.294495106	4.250220776	4.237223148	4.219537258	0.010687339	0.009904088	0.028666889	0.058714762	0.008130384	0.022627629	0.028937421	0.06329179	1.821854115	0.189031258	0.117993288	0.124883331	1.215828365	0.167048569	0.115761817	0.127881691
210	26	20	45	43	4.296383381	4.251657963	4.239143372	4.221423626	0.01195607	0.015288749	0.033515725	0.041907772	0.00890978	0.022292932	0.029166074	0.065071199	1.250285745	0.146840453	0.101322271	0.133900464	1.127964193	0.165704865	0.114251247	0.129867973
211	26	20	45	43	4.296244144	4.250679016	4.238900185	4.222048759	0	0.019351153	0.02856995	0.057766471	0.008587616	0.022229458	0.029487427	0.06924422	1.309940219	0.133019641	0.123931997	0.130343765	1.089118508	0.169901206	0.114194937	0.129826374
212	26	20	46	43	4.297463417	4.25355196	4.240608692	4.225442886	0.002486973	0.036285412	0.036822304	0.042988934	0.008952586	0.021016864	0.030078895	0.072889535	1.284188747	0.205692992	0.125613198	0.136476457	1.028832062	0.175870439	0.112705533	0.129256424
213	26	20	46	43	4.297042847	4.252859116	4.238618851	4.225717545	0.000968046	0.048890091	0.024922919	0.048179504	0.010715914	0.018318011	0.030436869	0.075457439	1.274913669	0.225884855	0.138848275	0.140742972	0.970289089	0.176815725	0.111431288	0.127242336
214	26	20	46	43	4.296621323	4.253127575	4.239085197	4.226539135	0.023380773	0.01019907	0.018499814	0.043991469	0.012816279	0.015726894	0.031454165	0.077417785	1.189980865	0.193587422	0.114466153	0.125515133	0.906146104	0.171315292	0.109144617	0.125721622
215	26	20	46	43	4.296741486	4.252910614	4.239564419	4.228348732	0.010412334	0.020293269	0.021808259	0.08388532	0.011119502	0.016547965	0.032420144	0.080202133	1.169113278	0.190099537	0.12037991	0.125672013	0.869753865	0.167733263	0.108903522	0.125958424
216	26	20	46	43	4.29565239	4.253151417	4.23874712	4.229010582	0.004626164	0.016405189	0.018038962	0.095419206	0.013557866	0.016706283	0.032306261	0.077139958	1.173641324	0.119874895	0.114179149	0.126723588	0.877956136	0.163235652	0.109762856	0.124525374
217	26	20	47	44	4.296904564	4.254471779	4.240669727	4.228359699	0.00418038	0.027907627	0.030630076	0.084993258	0.017758083	0.015779429	0.033833304	0.075182263	0.826250434	0.128767416	0.105802305	0.125688836	0.881107726	0.166390838	0.108564618	0.126803215
218	26	20	47	44	4.296597958	4.254861832	4.24054575	4.228390217	0.011126575	0.011348597	0.042561181	0.069444254	0.019326819	0.014511246	0.034667535	0.073430616	1.027127743	0.100767374	0.105327651	0.131514177	0.866758921	0.166836053	0.109457929	0.126487926
219	26	20	47	45	4.298245907	4.249120235	4.240606785	4.228800774	0.009609571	0.033030678	0.034275547	0.068918742	0.021685187	0.017186325	0.034222248	0.073534103	1.046815872	0.203968421	0.105515793	0.105237864	0.852521468	0.171972394	0.108807846	0.123999124
220	26	20	49	45	4.300674438	4.250820637	4.240716934	4.227308273	0.019260691	0.006222416	0.031182081	0.078288257	0.021142426	0.017167056	0.03366486	0.072038199	0.855348229	0.174250513	0.10137701	0.146732435	0.816261806	0.165114706	0.110617155	0.1247172
221	26	20	49	45	4.3010149	4.249428272	4.240643978	4.227192879	0.008412268	0.014590535	0.037050609	0.087811008	0.023472444	0.017162204	0.032796619	0.068554767	0.822983205	0.193000197	0.100702867	0.133442879	0.874136475	0.161304332	0.111436245	0.123131999
222	26	20	49	45	4.29983902	4.249986172	4.24060154	4.22708416	0.00401467	0.00601262	0.035076097	0.097864933	0.026346719	0.017456222	0.032167003	0.067042318	0.646789312	0.198681206	0.10754855	0.12407431	0.858114188	0.15542684	0.111213354	0.122824118
223	26	20	49	45	4.298877239	4.249637604	4.240974903	4.226305485	0.021883577	0.006598024	0.040760014	0.07123588	0.026912161	0.019234942	0.032404727	0.061363405	0.640216053	0.216091141	0.11159651	0.114321485	0.838873143	0.149032322	0.111100049	0.123219905
224	26	20	49	45	4.298755169	4.248897076	4.241698265	4.225853443	0.024072066	0.020387808	0.036113176	0.069743305	0.027739208	0.020131588	0.032007953	0.05927797	0.569340825	0.16538009	0.113694891	0.124015123	0.834124088	0.140225929	0.111935152	0.123457703
225	26	21	49	45	4.297803402	4.248473644	4.241116047	4.224910259	0.004716222	0.019230852	0.029125579	0.074619301	0.02823975	0.01903515	0.030843468	0.058043436	0.789666235	0.154185101	0.111814104	0.12811996	0.855948389	0.138200978	0.110513153	0.123556356
226	26	21	50	46	4.29848814	4.250138283	4.240350723	4.227122784	0.03723434	0.02203477	0.020555554	0.05020139	0.032153164	0.01872209	0.030016529	0.056213928	1.25933826	0.14062582	0.129832581	0.109908462	0.863528523	0.133273759	0.109286594	0.123262244
227	26	21	51	46	4.297794819	4.249763966	4.240565777	4.226991653	0.050828554	0.006209797	0.03483643	0.073884562	0.033894224	0.017800285	0.033858862	0.058347759	1.208308816	0.154581934	0.100998536	0.15177983	0.830485729	0.129089979	0.106558817	0.124023637
228	26	21	52	46	4.30011034	4.251144886	4.241810799	4.228254795	0.021436477	0.013957614	0.039806619	0.06572514	0.032514551	0.01912242	0.0344249	0.057133534	0.668413579	0.133664787	0.115628727	0.122220665	0.824869974	0.130073591	0.105553825	0.120589046
229	26	21	53	46	4.301928043	4.253061771	4.242123127	4.227141857	0.03706862	0.040774461	0.037663028	0.070582613	0.033729381	0.020033255	0.033788591	0.058290158	0.870515764	0.157267123	0.098176733	0.104137354	0.917460647	0.134379704	0.104097492	0.122288228
230	26	21	54	46	4.300452232	4.254981518	4.242703438	4.225465298	0.003639204	0.03281872	0.028144274	0.052463796	0.034856832	0.018708155	0.034378805	0.058080259	0.64795959	0.128533855	0.125418201	0.113136694	0.914215169	0.135791145	0.104854105	0.124867183
231	26	21	54	48	4.302235603	4.256107807	4.242229462	4.223541737	0.044890888	0.006169049	0.021631435	0.03997051	0.037116575	0.018961813	0.034190542	0.058880867	1.491969585	0.132336393	0.110386997	0.12929523	0.929446611	0.138009841	0.101632734	0.125066229
232	26	21	54	48	4.301552773	4.255707264	4.242549896	4.223013878	0.040029287	0.017824734	0.030124828	0.07117407	0.037844312	0.020796729	0.034867692	0.06195825	0.646738052	0.128347784	0.098251067	0.130056188	0.869117363	0.138947916	0.099038329	0.123617195
233	26	21	54	49	4.301253319	4.256834507	4.2421031	4.224792957	0.010234537	0.02557854	0.03769106	0.035396889	0.039241843	0.021707686	0.03523258	0.065693022	0.435137808	0.128341511	0.106302187	0.128427967	0.867574166	0.141731639	0.097748436	0.122284291
234	26	21	55	51	4.302364349	4.25748682	4.241816521	4.223215103	0.03098109	0.016461127	0.036395505	0.048296094	0.042200983	0.022452875	0.034103482	0.070007906	0.587976456	0.119220823	0.120782644	0.116937265	0.879126001	0.141857315	0.095774641	0.122327094
235	26	21	55	51	4.30539608	4.260263443	4.24193573	4.221982002	0.029578026	0.008326992	0.023303831	0.056163434	0.044980424	0.022360954	0.035543684	0.070248997	0.809408128	0.143105626	0.098052911	0.1251003	0.870595742	0.141966499	0.093501926	0.120506579
236	26	21	55	51	4.309786797	4.262242317	4.242651939	4.221835613	0.047763783	0.015787188	0.02002926	0.054494713	0.046852	0.023858661	0.037404211	0.071002095	0.873047709	0.099985689	0.098321952	0.124884725	0.833414555	0.138722997	0.095610666	0.118117637
237	26	21	56	52	4.311742783	4.263687134	4.244283199	4.220106602	0.056385994	0.011894911	0.062821217	0.073673524	0.046740385	0.02436396	0.040315791	0.071019962	0.895867527	0.094604239	0.099827036	0.118283793	0.779311654	0.139210122	0.095530801	0.117249374
238	26	21	57	52	4.314519405	4.264007568	4.245294571	4.218168736	0.035652157	0.020753289	0.041062843	0.060528096	0.046891712	0.025555294	0.036984433	0.071260722	1.146535516	0.165401667	0.089943618	0.11399933	0.728628847	0.141243956	0.094200674	0.116606381
239	26	21	57	52	4.31234026	4.263274193	4.244952679	4.218351364	0.034799602	0.023976801	0.032807223	0.078448005	0.048497058	0.026071495	0.036961533	0.073838402	1.686910987	0.181032032	0.09960907	0.140911669	0.650707416	0.134460008	0.095751521	0.115271417
240	26	21	57	52	4.311144352	4.263318539	4.246249676	4.219852924	0.049470585	0.026198352	0.044155378	0.068273723	0.050277691	0.026099519	0.036921101	0.075278739	0.834815502	0.172792971	0.106499471	0.132505849	0.525610414	0.128515359	0.095110011	0.112418218
241	27	21	57	52	4.311075687	4.262672901	4.246124268	4.221529007	0.028496373	0.035608966	0.026073383	0.061270475	0.049580598	0.024912296	0.037626923	0.078850344	0.815505445	0.152939513	0.089983121	0.115326203	0.47688663	0.121807306	0.093855953	0.111512431
242	28	21	57	53	4.312381744	4.263869286	4.248472691	4.219931602	0.052895993	0.026353123	0.029080085	0.073821723	0.051138635	0.024420147	0.038700996	0.077938874	0.828347862	0.142655224	0.081848547	0.113355853	0.431275146	0.116721363	0.093799238	0.111443436
243	28	21	57	57	4.312218666	4.264846802	4.25035429	4.218849659	0.055402137	0.027845258	0.034138598	0.112256564	0.050390841	0.023543064	0.038648944	0.079068414	0.629762888	0.158968732	0.084062241	0.11539425	0.38565222	0.112080676	0.093752275	0.110067609
244	28	21	57	57	4.312970161	4.264256954	4.250279903	4.217885017	0.042785075	0.033775624	0.025270974	0.082860619	0.049750249	0.02383685	0.038745011	0.079334325	0.562207997	0.129723951	0.084590442	0.128898799	0.361540992	0.106715296	0.094081668	0.111094764
245	28	21	58	59	4.313528538	4.266281605	4.251972675	4.217049122	0.061554939	0.015449994	0.05223773	0.050948091	0.050631793	0.022453417	0.039868231	0.081185818	0.494143605	0.120421842	0.095782779	0.096911602	0.337001467	0.10399406	0.094034053	0.109952144
246	28	21	58	59	4.312523842	4.26737833	4.252444744	4.216787815	0.050165359	0.024801766	0.043769624	0.064447515	0.047865678	0.022623764	0.038731043	0.08556019	0.400415063	0.107427113	0.12124905	0.098821938	0.337414045	0.099694833	0.092844704	0.112121415
247	29	21	58	59	4.311590672	4.26626873	4.251098633	4.217361927	0.046536025	0.021345481	0.05205664	0.054691251	0.046959897	0.022720483	0.039484657	0.088107013	0.277915806	0.105344057	0.097443439	0.115333833	0.370226326	0.103673169	0.088873084	0.112489665
248	29	21	58	59	4.310950279	4.266645908	4.251671314	4.217307091	0.058050588	0.024999579	0.026176285	0.076321878	0.048040974	0.022700954	0.038288501	0.090694273	0.338356644	0.11697641	0.085195638	0.111210868	0.523447947	0.109088585	0.088181023	0.111726482
249	29	21	58	59	4.310292244	4.266534805	4.25108242	4.216853142	0.053310964	0.026431497	0.040810943	0.088882573	0.04741613	0.022971203	0.040478559	0.09440871	0.289399773	0.090778247	0.107002929	0.099314719	0.631058625	0.111788083	0.087742193	0.111382403
250	29	21	58	60	4.310327053	4.268053055	4.252217293	4.215308189	0.054386567	0.024285069	0.032362469	0.094291717	0.047069086	0.021978583	0.040870076	0.092983729	0.310843974	0.115640886	0.092552468	0.109526485	0.731843499	0.113615413	0.085596754	0.111140167
251	29	21	58	61	4.31017971	4.267285824	4.252002716	4.215810776	0.041802563	0.013138896	0.051919423	0.10756138	0.046968443	0.022910963	0.040381363	0.092872166	0.298853874	0.099004395	0.092704833	0.122542195	0.757822386	0.110157283	0.085588295	0.110543254
252	29	21	58	61	4.309931278	4.266611099	4.252211571	4.215204716	0.045634776	0.030195326	0.03788818	0.051244307	0.047990625	0.026933081	0.041115367	0.09202826	0.313779116	0.096994132	0.089359246	0.114567257	0.787559301	0.109687082	0.08378332	0.108098527
253	29	21	58	61	4.310136318	4.268488884	4.25358057	4.214253426	0.044670261	0.016705215	0.028507514	0.086246654	0.048755896	0.027624488	0.044403928	0.097463163	0.326495677	0.091607668	0.081331961	0.098221757	0.813361886	0.113365151	0.083247511	0.10614935
254	29	22	58	61	4.310855865	4.269179344	4.2549963	4.212681293	0.048355628	0.031076899	0.035195343	0.115181588	0.047675063	0.029552695	0.047668779	0.0961818	0.364539385	0.099949561	0.087685563	0.126692951	0.820080104	0.11443628	0.083087977	0.105667664
255	29	24	58	62	4.311108589	4.270166874	4.257348061	4.210012913	0.05248205	0.018557865	0.037626389	0.103227042	0.048099971	0.029355143	0.050523201	0.09457052	0.292273223	0.09979035	0.084066674	0.116329983	0.832869077	0.115577545	0.082710425	0.104220858
256	29	24	58	62	4.310821056	4.269211769	4.256246567	4.210529804	0.031127676	0.017323812	0.039728664	0.099066183	0.047193331	0.028511591	0.052742196	0.092033042	0.498681962	0.073130347	0.08269994	0.120773584	0.857338122	0.113194834	0.08306013	0.102667164
257	30	24	59	62	4.30932045	4.271553516	4.258081436	4.20891428	0.040201772	0.025865674	0.052059375	0.092462569	0.046531945	0.029318284	0.055349602	0.090590858	0.761350155	0.151188806	0.077561229	0.102872685	0.857090622	0.113238374	0.0829189	0.09955332
258	32	24	59	62	4.308167934	4.27363205	4.256716728	4.207569599	0.058427863	0.021130661	0.038898926	0.08315111	0.045470741	0.030317477	0.055925069	0.087728792	1.963353634	0.164913639	0.089830771	0.106938824	0.829343227	0.107845164	0.08367135	0.10115058
259	32	24	59	62	4.30772686	4.275589943	4.257062912	4.205123425	0.051177308	0.027972324	0.050266918	0.11718069	0.044636787	0.032248581	0.057081693	0.089806728	1.522074103	0.146670878	0.080368511	0.107425995	0.691914054	0.101409221	0.083999263	0.099481899
260	32	24	60	63	4.309077263	4.278181076	4.256893158	4.203919888	0.049493477	0.015512668	0.045117635	0.073207781	0.043101176	0.03441675	0.057862561	0.084408875	1.398033381	0.110878885	0.083403103	0.096650124	0.608402155	0.100251381	0.082787128	0.098891044
261	32	24	60	63	4.308969021	4.277870178	4.256489277	4.20490694	0.0532795	0.034541249	0.026986629	0.093064524	0.040499304	0.036715204	0.058032314	0.084932994	0.596611738	0.077601448	0.09245941	0.102960438	0.565831174	0.101996622	0.081760016	0.098594768
262	33	24	60	63	4.30850935	4.278292656	4.25579071	4.204984188	0.053046566	0.0573822	0.059993468	0.098278411	0.041032623	0.036788527	0.058876103	0.084106285	0.625959933	0.093832195	0.072850108	0.095650196	0.561470714	0.107545457	0.079706726	0.096912587
263	33	24	60	63	4.30798912	4.278137207	4.256086826	4.205643654	0.054052759	0.037800796	0.074062347	0.111028239	0.038117331	0.035030659	0.056798744	0.082654612	0.597607553	0.137452886	0.083465353	0.093126319	0.577698518	0.111794106	0.079428691	0.097287542
264	33	24	62	65	4.309219837	4.281545639	4.256786823	4.202967644	0.032781091	0.037915494	0.064420879	0.072151661	0.036761401	0.0340496	0.053159869	0.080631581	0.400396079	0.103390083	0.079577081	0.092923209	0.600065578	0.111439992	0.078470254	0.096060842
265	33	24	63	65	4.31026268	4.284954071	4.258670807	4.20095396	0.053029623	0.028903833	0.066593982	0.097457513	0.034908772	0.033337172	0.05156566	0.080231621	0.505218089	0.112503484	0.083532497	0.110778078	0.661129857	0.114382919	0.077224048	0.096526737
266	33	24	63	65	4.308393002	4.28580904	4.260570049	4.200605869	0.042509012	0.009278788	0.062035333	0.075314783	0.033924211	0.033529666	0.050418628	0.079428831	0.561432719	0.073580526	0.087913431	0.099239349	0.704311769	0.117240132	0.075220745	0.097274195
267	33	24	64	66	4.308801651	4.287902832	4.26157856	4.198811054	0.023852427	0.026197443	0.068410128	0.083202153	0.034499921	0.035520921	0.047786478	0.079907423	0.495959461	0.073609285	0.081146404	0.086521305	0.6754377	0.126481337	0.073954262	0.097152272
268	33	25	64	66	4.307254314	4.287243366	4.261435509	4.199607849	0.028528532	0.036856793	0.058389515	0.060979851	0.036693925	0.037092677	0.04667399	0.079438643	0.456128806	0.091863498	0.085838184	0.120442539	0.664978125	0.132417724	0.074282688	0.097980732
269	33	25	64	67	4.308917046	4.289329052	4.262829781	4.197593689	0.049254362	0.042372804	0.051621787	0.106008403	0.037792644	0.036268797	0.043834747	0.079989622	0.451632738	0.094118267	0.093437813	0.088583335	0.706357314	0.130177599	0.071758829	0.096358267
270	33	26	64	67	4.309904099	4.288947582	4.263595581	4.196921349	0.03428559	0.051822186	0.058856461	0.057804309	0.03717887	0.034516954	0.042485817	0.07692353	0.603443205	0.133934632	0.067035027	0.100926585	0.774139824	0.128664332	0.069858381	0.096350507
271	33	26	64	67	4.310411453	4.290715694	4.265939236	4.19486618	0.020872883	0.040795662	0.046984918	0.078973085	0.038835695	0.032247474	0.041019193	0.076714331	0.929752588	0.130076542	0.072104871	0.093391091	0.796324169	0.128199789	0.070286721	0.096488146
272	33	26	64	70	4.308383942	4.292908192	4.265762329	4.192479134	0.059146006	0.035347801	0.036268312	0.083970733	0.041846542	0.030619264	0.041330967	0.076541744	0.548646688	0.138638631	0.069873221	0.084456444	0.735634034	0.126843087	0.069707462	0.096388822
273	33	26	64	71	4.307802677	4.292447567	4.26558733	4.19149065	0.020978356	0.038045652	0.037142515	0.082309999	0.039740669	0.029663494	0.044820372	0.075222014	0.804465771	0.140567333	0.069791719	0.099774703	0.756092451	0.126203758	0.069179291	0.097954124
274	33	26	64	72	4.309235096	4.294295311	4.266395092	4.188428402	0.039137531	0.02700915	0.034034729	0.088774905	0.03996127	0.028083326	0.046931386	0.074686407	0.843645215	0.133557633	0.072922543	0.079632618	0.721231331	0.123569426	0.06900711	0.09634575
275	33	27	65	74	4.310601711	4.297335148	4.267749786	4.184906483	0.012402171	0.030078778	0.046884574	0.067752093	0.039835243	0.027921422	0.048253976	0.073777249	1.072103143	0.135762274	0.065868817	0.098048054	0.671256721	0.122112112	0.069287846	0.098059142
276	33	27	65	76	4.312004089	4.30041647	4.267929077	4.182546616	0.042199455	0.031021271	0.053976633	0.088626824	0.043636154	0.028146377	0.048423512	0.072286894	0.980219126	0.143932834	0.061496168	0.119000122	0.623938024	0.120609564	0.069596153	0.097636759
277	33	27	66	76	4.313849449	4.30369997	4.268135548	4.180806637	0.048841815	0.031182596	0.033081684	0.080579296	0.043015062	0.026389342	0.048395489	0.07015725	0.243817955	0.175233781	0.073982112	0.0978982	0.616744697	0.117932005	0.071623344	0.094873501
278	33	27	66	76	4.313472271	4.302532673	4.267007828	4.180212975	0.047986474	0.043486755	0.056172762	0.078045577	0.041942452	0.026701253	0.051300342	0.069283422	0.380904138	0.138909534	0.084759094	0.095634364	0.644984849	0.113010087	0.071595191	0.093871218
279	33	27	67	77	4.31456089	4.304234505	4.266769409	4.178508282	0.040614445	0.027794108	0.027157839	0.067040615	0.041785973	0.025757096	0.050728619	0.070147084	0.911299884	0.067222133	0.05807573	0.102595419	0.637795901	0.109089415	0.06975538	0.092353832
280	33	27	68	77	4.314499855	4.304409504	4.266948223	4.179502487	0.042502847	0.023102541	0.036783557	0.072281398	0.0419356	0.025561887	0.054211892	0.073037477	1.197240353	0.077472329	0.072532885	0.088497981	0.589602348	0.112026005	0.070885455	0.090882039
281	33	27	69	78	4.314386845	4.305316925	4.267375946	4.177879333	0.052510664	0.026857898	0.0427236	0.055503123	0.039698448	0.025830284	0.054538248	0.073771807	0.847470999	0.128824651	0.071746774	0.102440611	0.551455636	0.114915621	0.069846053	0.090820555
282	33	27	69	78	4.314728737	4.306179523	4.266475201	4.17759943	0.053992197	0.022885356	0.050414432	0.077074625	0.036565937	0.026525371	0.056139466	0.077128642	0.262161106	0.115152828	0.065733016	0.092298523	0.542477703	0.113875425	0.070342028	0.089057628
283	33	28	69	78	4.314353943	4.306950092	4.265971184	4.176408291	0.035981402	0.024834333	0.074651763	0.069453701	0.033227774	0.027184978	0.056137093	0.076475827	0.77368927	0.131606013	0.064063348	0.101674765	0.588767214	0.114337616	0.070317048	0.087871067
284	34	28	69	79	4.314492226	4.308377743	4.264561176	4.172457695	0.023404973	0.020663796	0.060363676	0.076418318	0.03529258	0.02793486	0.05429396	0.077422487	0.420993447	0.111589678	0.067897722	0.082082599	0.582169148	0.111660905	0.070015384	0.086435004
285	34	28	69	79	4.313758373	4.307903767	4.264122009	4.174110889	0.037751228	0.025228208	0.048583213	0.078774169	0.035989447	0.028094413	0.051216791	0.079347	0.29392451	0.117527172	0.076010637	0.098479927	0.603071711	0.111180043	0.071289654	0.087363778
286	35	28	70	79	4.313954353	4.307734013	4.262897015	4.173794746	0.05421219	0.032553282	0.048749477	0.051358193	0.034274868	0.027507405	0.051467406	0.0792641	0.551597476	0.119234249	0.069260195	0.093401834	0.638290465	0.109745238	0.07054879	0.08668609
287	35	28	71	79	4.313311577	4.306517601	4.263392925	4.173487663	0.035367448	0.01169389	0.053668372	0.065200731	0.030843289	0.029254615	0.051529726	0.082034666	0.901092529	0.114479691	0.083795272	0.088604294	0.642427867	0.107166678	0.070397243	0.084743213
288	35	28	71	79	4.313473225	4.305634499	4.262996674	4.173938751	0.037043106	0.03461362	0.065035067	0.070967197	0.031866795	0.031113194	0.052078422	0.083635749	0.554459631	0.121092677	0.073672429	0.086873077	0.608855491	0.105741989	0.068775064	0.084050158
289	35	28	71	79	4.313524246	4.304574013	4.263286591	4.174238205	0.0462652	0.03310103	0.049883809	0.087545849	0.033606558	0.029802316	0.050405221	0.082509473	0.301825702	0.095782146	0.064521171	0.078943118	0.609389684	0.103655329	0.067769171	0.082929228
290	35	28	72	80	4.314704418	4.304155827	4.26356554	4.175519466	0.042260349	0.0256468	0.065473847	0.098834947	0.032667361	0.030111978	0.048688978	0.083626251	0.381170809	0.099524617	0.070506558	0.086405694	0.625894178	0.104864108	0.066678339	0.08359154
291	35	28	72	80	4.315616131	4.30607605	4.263799667	4.176434994	0.017894173	0.026054915	0.040373471	0.080359019	0.03124241	0.031622518	0.047319667	0.081151946	0.777626514	0.109258108	0.061099466	0.087821662	0.632970664	0.104794976	0.064944976	0.083299293
292	35	28	72	80	4.316289425	4.307421207	4.26371479	4.176420689	0.018053045	0.034503855	0.060337	0.092428312	0.031550383	0.031324251	0.047748743	0.081554068	0.748713732	0.117382497	0.077202499	0.083048418	0.595010714	0.100564805	0.064663739	0.082087863
293	36	28	72	80	4.315631866	4.306484222	4.263636589	4.176972389	0.017272405	0.030141033	0.050388332	0.069893658	0.031778135	0.032160757	0.045205802	0.082034986	0.771345735	0.120236926	0.065458231	0.07924635	0.561722059	0.097476188	0.062905101	0.080660099
294	36	28	72	81	4.316367626	4.307923317	4.264125824	4.175101757	0.058694258	0.033083033	0.054377291	0.079866961	0.032667463	0.032320857	0.044771295	0.082061838	0.701110542	0.102162197	0.060745042	0.085878074	0.531649581	0.09412184	0.06171065	0.081264723
295	36	28	72	82	4.316816807	4.309596539	4.262708664	4.174745083	0.031070519	0.022418875	0.026514824	0.097587958	0.028811744	0.033444897	0.044104942	0.082409254	0.650921643	0.10630019	0.081914693	0.092299111	0.487302321	0.090539583	0.061601881	0.082305289
296	36	28	74	82	4.316640854	4.311524868	4.2617383	4.173000336	0.018890854	0.018771118	0.051339976	0.07786227	0.029173145	0.034100967	0.045933039	0.082696235	0.6813308	0.101744324	0.06786114	0.09102536	0.458280245	0.086439683	0.059120828	0.08001785
297	36	28	74	82	4.31703186	4.31067276	4.261649132	4.172754765	0.016464816	0.051772594	0.04943499	0.081834428	0.032408121	0.036566893	0.045584906	0.083620163	0.597108901	0.09087009	0.067593172	0.072030179	0.428624832	0.083303595	0.058955591	0.077923543
298	36	29	74	82	4.317948818	4.312208176	4.260750771	4.174263	0.046626024	0.032138262	0.059704036	0.082812637	0.035890903	0.035322779	0.04514384	0.081404304	0.531796396	0.098808102	0.065951303	0.080980696	0.41773522	0.079933995	0.058552251	0.077729692
299	36	29	74	82	4.318188667	4.312195778	4.260093689	4.174848557	0.056180488	0.020193959	0.046629857	0.05857816	0.036326921	0.035125353	0.044507132	0.081744816	0.560335755	0.09813942	0.062607609	0.074542843	0.449435441	0.076210436	0.057731796	0.076756961
300	36	30	74	82	4.319530964	4.314193249	4.260046005	4.175738335	0.035934035	0.036507316	0.031005129	0.099830411	0.036708652	0.035885973	0.044432643	0.081342735	0.483375132	0.109078713	0.052522019	0.086228549	0.473444084	0.07279719	0.056473653	0.077878572
301	36	30	74	82	4.319348812	4.31364727	4.260761261	4.176539421	0.02658589	0.042262733	0.050411429	0.071617596	0.037683375	0.037934148	0.047329513	0.079285141	0.459012151	0.098764166	0.051439561	0.083190985	0.515267455	0.067314486	0.056414067	0.077459257
302	36	30	75	82	4.320057869	4.315347195	4.260661125	4.179477215	0.021281872	0.022773989	0.045093305	0.084782355	0.040765941	0.037999813	0.04779659	0.078536375	0.36006707	0.062726229	0.058005862	0.074495926	0.547422416	0.067467662	0.057032499	0.076297025
303	36	31	75	83	4.321352482	4.316057682	4.260647774	4.181716442	0.020558324	0.043705411	0.032364648	0.09771841	0.041737095	0.038980304	0.04735877	0.074650459	0.382538527	0.083407708	0.05785748	0.067343011	0.585541353	0.068665111	0.056350099	0.077859459
304	36	31	75	84	4.321348667	4.316025257	4.261729717	4.181137085	0.027055018	0.031902134	0.045608759	0.070189036	0.04106828	0.038438175	0.04951705	0.06892424	0.44054848	0.083339103	0.05231927	0.085897222	0.625872724	0.068006611	0.055569397	0.07865616
305	36	31	75	84	4.322697639	4.316561699	4.261034966	4.181811333	0.016281346	0.045447472	0.047047406	0.083688527	0.040072504	0.041645599	0.049432521	0.069644958	0.213290676	0.062757373	0.059548587	0.097324297	0.665105027	0.066580426	0.055588886	0.078033358
306	36	31	75	84	4.321745396	4.315762043	4.261389256	4.182278633	0.035045933	0.029635645	0.046623897	0.100744754	0.040466315	0.040950787	0.048121962	0.071043576	0.331678808	0.061201289	0.054623112	0.067137279	0.705124996	0.06749148	0.055823989	0.075897505
307	36	31	76	84	4.322863579	4.316996574	4.261568069	4.18292284	0.054475583	0.045896307	0.047510508	0.088025481	0.039111523	0.042723742	0.047971107	0.068269876	0.355121255	0.067247353	0.066043526	0.067987986	0.745611619	0.06931471	0.05582144	0.077838688
308	36	31	76	84	4.323750973	4.317447662	4.260741234	4.184298992	0.054775417	0.038087342	0.044583268	0.057459977	0.036604356	0.042071318	0.048708893	0.068086305	0.477323174	0.053804487	0.063156433	0.069897816	0.789212514	0.068766154	0.056019335	0.07775615
309	36	31	76	85	4.32551384	4.31815052	4.26113081	4.185441971	0.051422231	0.029966578	0.052700244	0.086558275	0.033733861	0.04251555	0.048380439	0.070869873	0.880498827	0.057848956	0.056926295	0.070280656	0.766992486	0.069000656	0.054810785	0.077407936
310	36	31	77	86	4.326337337	4.318808556	4.260322094	4.185950756	0.060379524	0.02856078	0.045810483	0.054155264	0.03085095	0.044485451	0.049025572	0.067111501	0.824430823	0.060593713	0.048768036	0.086880565	0.701373064	0.069914073	0.054222987	0.078205144
311	36	32	77	87	4.327561855	4.320003033	4.260271072	4.184347153	0.046655986	0.059037238	0.062870689	0.077196881	0.029750855	0.045951424	0.048313558	0.067029526	0.943432212	0.048768971	0.051866576	0.081616089	0.643596399	0.070383288	0.054668177	0.078197314
312	36	33	77	89	4.329158783	4.320662498	4.261111259	4.183188915	0.060494117	0.042985041	0.055549286	0.063381165	0.02748597	0.045328643	0.046962971	0.066799314	0.812716722	0.1004491	0.058242317	0.070406429	0.572623845	0.072616425	0.054477076	0.077285764
313	36	33	78	89	4.330370426	4.321476936	4.261202335	4.180527687	0.031964567	0.033559393	0.040277284	0.042037278	0.023954057	0.045541105	0.045845826	0.065509796	0.779375374	0.075898163	0.050499462	0.091682695	0.511093778	0.070111219	0.053924317	0.07713374
314	36	33	79	90	4.331701279	4.324359417	4.260570049	4.177620411	0.013201353	0.037741996	0.056105725	0.034729999	0.025450902	0.047208731	0.046620548	0.067444645	0.826183617	0.076164208	0.049269758	0.076106727	0.455242451	0.06971445	0.053659268	0.074477697
315	36	33	79	90	4.331380367	4.323513508	4.260050774	4.178111076	0.016101491	0.0671838	0.044678941	0.078116938	0.025346	0.048644163	0.045302639	0.068815936	0.87210381	0.067651071	0.052533649	0.079046398	0.399434832	0.067779061	0.053846878	0.075730594
316	36	33	79	91	4.332305908	4.324971199	4.25932169	4.175440788	0.020613262	0.037804537	0.032631259	0.099073328	0.028006691	0.045977293	0.049229236	0.067456738	0.653510332	0.07277897	0.062134709	0.073829919	0.34411309	0.068559103	0.054658461	0.075602878
317	36	33	79	91	4.3328228	4.324322224	4.25876379	4.175030708	0.020143216	0.049138147	0.044964492	0.070234053	0.029898146	0.046122038	0.050391535	0.064824923	0.77703166	0.081256814	0.054595076	0.088490292	0.308391268	0.065857216	0.053946707	0.076218416
318	36	33	79	91	4.332618237	4.324445248	4.25789547	4.175476074	0.026896752	0.038719647	0.055626154	0.086006194	0.031009518	0.045722241	0.050750575	0.066654317	0.834731102	0.06121324	0.068220377	0.067080058	0.257828007	0.062384286	0.053421851	0.075211214
319	37	34	80	92	4.331889629	4.325064182	4.257651806	4.172766209	0.023199975	0.042973898	0.040970273	0.088079229	0.030323886	0.045145972	0.05037149	0.065064054	0.23290287	0.056384005	0.049862377	0.066067465	0.276509403	0.06125075	0.052511824	0.07685213
320	37	34	80	93	4.330327988	4.327517033	4.257007599	4.170897484	0.019710207	0.051635481	0.059796702	0.04521618	0.028675917	0.043366273	0.049319975	0.06467194	0.158685178	0.067896545	0.050460525	0.079049945	0.280225372	0.060697391	0.052739391	0.077327452
321	39	35	83	93	4.329761982	4.329449177	4.257627487	4.169115067	0.048278481	0.044686485	0.037978329	0.053253535	0.028194232	0.044009114	0.046253869	0.065764886	0.188887507	0.065755077	0.053665116	0.086794436	0.296357388	0.058037822	0.052130211	0.076430868
322	40	35	84	93	4.3286376	4.331074238	4.25846529	4.167020798	0.021742247	0.052186646	0.048014235	0.074664555	0.027206626	0.04364856	0.045519473	0.064210736	0.162734121	0.073333479	0.049764469	0.071589038	0.308079476	0.057069942	0.051142051	0.074649112
323	43	35	85	93	4.328529358	4.332514286	4.259192467	4.165192127	0.02164308	0.045322124	0.043260694	0.049196471	0.028296598	0.041832267	0.044807017	0.061910286	0.135885984	0.072891839	0.052161973	0.068734169	0.326164557	0.054575448	0.050458252	0.07422739
324	43	35	85	97	4.327791214	4.333242893	4.260056973	4.161542892	0.048429854	0.051903285	0.04879922	0.063320614	0.030877799	0.040239057	0.046620454	0.060725975	0.16501078	0.071533702	0.047583923	0.062466223	0.336914217	0.051092758	0.050439556	0.073732342
325	45	35	86	99	4.326512337	4.332112789	4.260956287	4.158396244	0.012047431	0.053531747	0.041608728	0.049814202	0.031213111	0.041035144	0.046144361	0.061719267	0.212299809	0.054874934	0.051333468	0.089888595	0.37347948	0.047698898	0.051110867	0.074665141
326	47	35	87	101	4.326854706	4.332960606	4.261910439	4.156385422	0.045369092	0.037848223	0.087871507	0.063165754	0.031685642	0.042779695	0.04590788	0.061764375	0.263564646	0.076231532	0.061461054	0.077641517	0.426716855	0.046358947	0.049913998	0.07168396
327	47	35	87	101	4.32586813	4.33250618	4.261346817	4.156962395	0.041419268	0.039396733	0.045416549	0.070123367	0.029566376	0.045453176	0.042152338	0.06340905	0.260570288	0.043058209	0.054305416	0.080600835	0.447358214	0.04347424	0.048058886	0.070310077
328	47	35	87	101	4.325739384	4.331772804	4.261406422	4.157113075	0.032368306	0.044740386	0.048913937	0.090357386	0.028402498	0.046640339	0.044744955	0.063875492	0.22083579	0.043054588	0.048821665	0.077411078	0.493523117	0.04320908	0.047658524	0.069409821
329	47	35	87	101	4.32453537	4.331910133	4.262227535	4.157674789	0.019354809	0.032380678	0.05145622	0.068513297	0.031523584	0.045827286	0.046131778	0.060554701	1.04022646	0.048744336	0.058210075	0.085130125	0.512109952	0.042027336	0.046718395	0.067808234
330	47	35	88	102	4.324674606	4.33222723	4.262242317	4.159707546	0.005072314	0.023397218	0.029403605	0.083765976	0.03350203	0.048480356	0.046976329	0.059526954	0.273778528	0.050297059	0.052365616	0.071296006	0.465276604	0.041147336	0.044908953	0.065654361
331	47	35	88	103	4.325142384	4.33250618	4.262945652	4.160778046	0.014411674	0.058706727	0.026069537	0.057238586	0.036610135	0.050674101	0.047955687	0.058971842	0.336137354	0.038641281	0.043759547	0.069187529	0.477119511	0.039863165	0.044386822	0.065109119
332	47	35	88	103	4.324633121	4.331579685	4.263183117	4.161586761	0.037414812	0.040720392	0.029899968	0.036157887	0.038267136	0.049204933	0.049989964	0.057822273	0.317830473	0.055108398	0.04279536	0.067195117	0.467922804	0.040751647	0.044316851	0.064571603
333	47	35	88	104	4.324478626	4.33152914	4.263275623	4.161327362	0.033731941	0.032207426	0.040177226	0.049359605	0.037711661	0.050061342	0.051586384	0.061340138	0.361670017	0.045894049	0.042242672	0.066950098	0.458585178	0.039644518	0.045011051	0.063757557
334	47	35	88	106	4.325925827	4.331920624	4.264446259	4.162561417	0.050036293	0.027796807	0.063208498	0.036169048	0.038843585	0.05025982	0.053902498	0.063917402	0.254132241	0.03458225	0.051956318	0.063288637	0.457180871	0.040721104	0.045189151	0.063905358
335	47	35	88	106	4.325145245	4.331686974	4.264481544	4.162979603	0.052118286	0.060660247	0.043562192	0.074246831	0.035735431	0.052234892	0.053988269	0.066716374	0.567228675	0.034201242	0.054968342	0.07272701	0.460510956	0.040838538	0.045105296	0.064779033
336	47	35	88	106	4.324647903	4.330485344	4.264771938	4.16298914	0.017245272	0.072721809	0.03900744	0.050310392	0.03288686	0.050192439	0.05501055	0.067117583	0.797910929	0.040135473	0.038167913	0.057095602	0.424954035	0.041659992	0.044230279	0.064026807
337	47	35	88	106	4.325362682	4.33066988	4.265921593	4.163883686	0.022057164	0.06725651	0.046560548	0.081257172	0.034901043	0.047230212	0.055427195	0.069477524	0.4906196	0.044499755	0.041054819	0.062528804	0.375305512	0.042208388	0.045293602	0.0648875
338	47	35	88	106	4.324701786	4.331158161	4.266620159	4.164469719	0.028616609	0.052455526	0.07393533	0.075254232	0.03575496	0.04435036	0.056771221	0.066683218	0.768384218	0.040141448	0.049901437	0.070698023	0.354594534	0.042851862	0.045359141	0.065014724
339	47	35	90	106	4.325784206	4.33112812	4.266911983	4.166254997	0.06670025	0.035796806	0.06416899	0.053828683	0.037444264	0.043923702	0.055111757	0.066365586	0.425290972	0.030055409	0.038480245	0.059793618	0.304992813	0.043988769	0.045007707	0.065361134
340	47	36	90	106	4.326337814	4.330998898	4.267245293	4.16698885	0.04111772	0.061564445	0.060746282	0.057208084	0.035697877	0.045617042	0.053113409	0.06844165	0.52505964	0.039064329	0.03830621	0.061437529	0.294161497	0.04606293	0.045066568	0.066012461
341	47	36	90	106	4.326072216	4.330488682	4.267116547	4.167788982	0.03926146	0.04752842	0.040176544	0.077659741	0.034692118	0.042298112	0.053033457	0.07032227	0.404050499	0.036171179	0.046622176	0.065298349	0.273772165	0.047104346	0.046421146	0.065764451
342	47	36	91	107	4.326629639	4.330892563	4.26682806	4.169349194	0.032638684	0.042545874	0.048446588	0.04459333	0.032319775	0.039944084	0.052709813	0.069227685	0.23497358	0.048414588	0.042989872	0.063274853	0.272376845	0.04774358	0.046134617	0.064972635
343	47	36	91	107	4.326294422	4.33017683	4.267053127	4.169644356	0.031304594	0.050140887	0.04746059	0.074854404	0.031407328	0.040391817	0.053001344	0.071323436	0.21511659	0.042929977	0.050431553	0.058240611	0.292366818	0.046603053	0.046415237	0.064961894
344	47	36	92	109	4.327035427	4.330809593	4.267001629	4.170634747	0.046183098	0.034390688	0.065654479	0.077709503	0.030735109	0.039339164	0.054207865	0.071723305	0.346222639	0.05773649	0.044201776	0.068575904	0.314578218	0.046392529	0.045737169	0.06491598
345	47	36	93	109	4.327658176	4.331267834	4.26660347	4.171804428	0.015846601	0.049522597	0.064151973	0.066957742	0.027622524	0.038539402	0.052482877	0.071268049	0.29076317	0.035874031	0.05103391	0.072899058	0.338911565	0.045283471	0.045950698	0.063110468
346	48	36	94	110	4.329164982	4.331574917	4.266909122	4.173326969	0.020784007	0.038193263	0.05480729	0.078660131	0.028565252	0.038639344	0.052137991	0.073092624	0.176102549	0.043237235	0.045343161	0.064452529	0.363301446	0.045080149	0.045691133	0.061606751
347	48	38	95	110	4.329561234	4.331851006	4.265710354	4.174667835	0.039401289	0.04013731	0.043590527	0.076269746	0.027875235	0.038966837	0.051327983	0.072453098	0.251777172	0.046167821	0.049864464	0.066563219	0.388109314	0.045865791	0.045536974	0.059971556
348	48	38	96	110	4.330780029	4.332575798	4.264072418	4.176614761	0.031450246	0.035578147	0.061344836	0.050519798	0.026069393	0.039998941	0.050971139	0.072838322	0.262798846	0.051577978	0.041775748	0.063928269	0.411170541	0.046631991	0.044123473	0.058797652
349	49	40	96	111	4.331295013	4.333366871	4.262690544	4.177125454	0.047198951	0.04776229	0.055681232	0.071760289	0.023830001	0.039892997	0.049526885	0.074580989	0.222765282	0.052647419	0.046035659	0.07450854	0.406012433	0.046562443	0.043632303	0.058319125
350	49	40	96	111	4.330581665	4.333245277	4.262955666	4.178544998	0.047489997	0.054423537	0.042187158	0.076665387	0.021033856	0.037349944	0.047725006	0.076105138	0.306146502	0.052871183	0.039127722	0.066958211	0.400365918	0.046449581	0.042813856	0.057059297
351	49	40	96	111	4.331874847	4.33338213	4.26228857	4.178023338	0.030054376	0.025056221	0.059866805	0.077894896	0.018537151	0.038501176	0.047186864	0.073783528	0.300776988	0.050519906	0.053206567	0.058709413	0.383682395	0.046676082	0.043296185	0.056472336
352	49	40	96	111	4.332155704	4.332629681	4.262219906	4.178866863	0.013165678	0.021634107	0.036616467	0.065619312	0.016433403	0.040642615	0.046562412	0.073761099	0.388701975	0.04320275	0.043470349	0.056588374	0.366707343	0.044766589	0.042342956	0.056365123
353	49	41	96	111	4.332952023	4.332752228	4.259980202	4.180949211	0.022601767	0.047470942	0.05165343	0.067646593	0.017171459	0.042919144	0.048168339	0.074758504	0.45486328	0.03586879	0.046076693	0.063156709	0.341844127	0.044333951	0.042767781	0.057216592
354	49	43	96	111	4.333842278	4.332701206	4.258000851	4.182938099	0.023910187	0.038561702	0.060732316	0.079252958	0.018345466	0.042338365	0.048297039	0.076082618	0.45944199	0.040614218	0.042972807	0.057735555	0.308940095	0.045481648	0.041524737	0.057415233
355	49	46	96	111	4.334876537	4.331609249	4.258265018	4.18432045	0.011944665	0.025593309	0.046679609	0.072701685	0.020643502	0.043160256	0.050453048	0.076271533	0.613889456	0.045536846	0.046550602	0.048715271	0.277543394	0.045822991	0.040904056	0.058158623
356	49	48	97	111	4.335310936	4.33030653	4.258284092	4.186439991	0.026216615	0.050621953	0.06035823	0.087028064	0.02150057	0.046938863	0.051600437	0.076759095	0.559051871	0.033637494	0.048178688	0.05635817	0.233159932	0.045396175	0.039891991	0.059921616
357	49	48	97	111	4.335823536	4.329437733	4.258220673	4.188367844	0.013193815	0.041795693	0.045897204	0.071625352	0.020729475	0.047403179	0.050948858	0.075839657	0.448989093	0.051879302	0.043647412	0.046465382	0.192091872	0.047495105	0.03906248	0.060065479
358	49	48	98	111	4.336118698	4.328925133	4.258407116	4.189062119	0.019537024	0.051490456	0.039665245	0.080507204	0.021312589	0.047907754	0.052567486	0.07561726	0.505450666	0.054596018	0.034315959	0.053650275	0.16686089	0.049027456	0.038391116	0.061708714
359	49	50	98	111	4.336981773	4.327852726	4.258460999	4.189846039	0.006816935	0.034412753	0.045458045	0.06968914	0.021577263	0.050780596	0.054290864	0.072569296	0.206059664	0.050812945	0.036372878	0.058664475	0.130964688	0.048008444	0.038275272	0.061120221
360	50	51	98	112	4.336270809	4.327046394	4.259856701	4.190681934	0.01644136	0.019788707	0.035860557	0.088525929	0.026774186	0.049370157	0.056332811	0.072247432	0.160653606	0.05140594	0.037032742	0.060650431	0.121557357	0.046658987	0.037856025	0.06095383
361	50	51	98	112	4.334536552	4.326018333	4.261211395	4.191510677	0.020026242	0.067087092	0.036267601	0.051127676	0.027869782	0.051651484	0.05848246	0.069208282	0.122627757	0.055362694	0.044433337	0.060501639	0.119073925	0.046561726	0.037544584	0.061596694
362	51	52	99	113	4.333205223	4.324926376	4.26083231	4.192445755	0.006913149	0.048612051	0.052997831	0.077648178	0.029704247	0.04770105	0.060904582	0.070036659	0.114051409	0.029515484	0.042721052	0.057530068	0.12033116	0.044566439	0.036759958	0.061346068
363	51	54	99	113	4.331359863	4.323125362	4.259325504	4.193346024	0.021284288	0.046675932	0.054281663	0.076590769	0.030805145	0.045719312	0.063332348	0.068275637	0.115206599	0.038443729	0.04814342	0.065954544	0.120387899	0.045932495	0.036296199	0.062671168
364	51	54	99	113	4.330113888	4.321934223	4.259763241	4.193329334	0.035515841	0.041082367	0.053069133	0.082211845	0.031715233	0.046885116	0.062498989	0.06742147	0.092918932	0.04849346	0.032403208	0.065341756	0.122168517	0.046108096	0.035059269	0.061905854
365	51	54	99	113	4.330206871	4.321468353	4.259880066	4.193864346	0.049188592	0.047602508	0.084448405	0.081331022	0.032559382	0.04958231	0.063306578	0.067563052	0.114078283	0.044368993	0.036145322	0.065912843	0.127915651	0.04493721	0.034499404	0.061269081
366	51	54	99	113	4.329126358	4.32245636	4.259333134	4.192294598	0.021372408	0.067157984	0.059300888	0.078064866	0.029199797	0.049117996	0.060293181	0.065713805	0.125671372	0.040841863	0.035417881	0.068108194	0.138365998	0.0458256	0.034635772	0.061309024
367	52	54	99	113	4.328798771	4.322273731	4.259167194	4.191552639	0.017734567	0.055729426	0.053190861	0.076914243	0.029260219	0.045257715	0.060788937	0.064272743	0.10730321	0.056725726	0.039054066	0.057940662	0.140324673	0.046618643	0.034682455	0.060062253
368	53	54	100	113	4.327403545	4.322821617	4.259073734	4.192615509	0.019608077	0.047346018	0.063702121	0.069178991	0.032479732	0.046387206	0.059863568	0.063548373	0.17144829	0.068735167	0.036262412	0.064540967	0.149312781	0.045428481	0.03429703	0.060708583
369	53	54	100	114	4.325844288	4.323663235	4.258419514	4.193880081	0.022448435	0.083091721	0.058622401	0.046979602	0.0356148	0.047733444	0.059313166	0.062331141	0.11059244	0.04338688	0.033041678	0.047176853	0.153744956	0.043603181	0.034461858	0.060340717
370	53	54	101	114	4.324995995	4.324737549	4.258115768	4.19536972	0.063983083	0.018897921	0.067919463	0.066148631	0.037662681	0.047814843	0.057388117	0.064202808	0.102579027	0.035968915	0.031761162	0.05683418	0.176492894	0.043424786	0.034810419	0.060748369
371	53	54	101	114	4.324213028	4.324958801	4.256930351	4.19701004	0.028492926	0.044883307	0.059506696	0.055095278	0.034346889	0.050107428	0.055613343	0.062275474	0.133335859	0.05033607	0.033606887	0.067721926	0.202636602	0.044460408	0.034625251	0.061471477
372	55	54	101	114	4.322479248	4.325416565	4.255891323	4.198854923	0.040205348	0.02363231	0.062910937	0.060239822	0.034910674	0.051315418	0.054577052	0.062002801	0.136457339	0.033414546	0.035802454	0.057744753	0.221760785	0.045280797	0.034429826	0.062128457
373	57	54	101	114	4.321574211	4.325614929	4.255644798	4.20038414	0.019023027	0.026812939	0.079703256	0.058276933	0.034303773	0.054107798	0.05338068	0.063643824	0.114675537	0.044542097	0.037619695	0.072106175	0.242275478	0.045880019	0.033598695	0.061505315
374	59	54	101	114	4.321048737	4.326059341	4.255148888	4.200493813	0.031295262	0.059499774	0.045114718	0.067194939	0.035221056	0.056389471	0.049597773	0.065562333	0.134793401	0.040375344	0.034537189	0.057536084	0.25393288	0.045890177	0.033317151	0.059710339
375	61	56	102	114	4.319945812	4.326371193	4.254347801	4.199786663	0.044801481	0.070751503	0.061952613	0.083769247	0.036061291	0.055936802	0.049524026	0.06606413	0.156137407	0.035613704	0.026244704	0.058337253	0.266339798	0.045770104	0.032251565	0.059675567
376	61	56	102	115	4.318440437	4.326986313	4.255139351	4.199642658	0.012233157	0.042495053	0.05130104	0.060989305	0.036759799	0.052642509	0.048335049	0.065200357	0.229032099	0.05414129	0.037645366	0.066352218	0.268240644	0.046280977	0.032439381	0.059406421
377	61	56	102	115	4.317434788	4.327728748	4.256602764	4.199472904	0.02203705	0.024694894	0.064754203	0.062213182	0.037270469	0.054238784	0.047440673	0.066854236	0.147216797	0.049565338	0.03593139	0.054393709	0.259231861	0.045174578	0.032032823	0.059738831
378	62	57	103	117	4.318279743	4.328043938	4.256390572	4.198130608	0.053149208	0.068153828	0.043011796	0.068946175	0.039563243	0.055718295	0.047582733	0.067986109	0.206172392	0.043633938	0.034814399	0.065050296	0.258850974	0.044105566	0.03151728	0.05985148
379	62	57	103	117	4.318755627	4.329115868	4.256482601	4.199094296	0.054093827	0.062154636	0.057647698	0.055789433	0.037731905	0.055110314	0.049182688	0.06621636	0.220202222	0.04865687	0.03807551	0.060494438	0.256424011	0.043742058	0.030793219	0.059665961
380	62	57	103	118	4.319203377	4.328191757	4.256309032	4.199068069	0.044975117	0.083987109	0.037446868	0.067567945	0.035832319	0.052558322	0.048593921	0.066127256	0.360819757	0.041424539	0.036875855	0.051661022	0.251706745	0.042228906	0.030349183	0.059040708
381	63	57	103	120	4.320322514	4.328884602	4.256023884	4.197843552	0.027509373	0.044116355	0.048396949	0.044947952	0.034971316	0.047114182	0.051274136	0.065070665	0.390159816	0.047360748	0.029724315	0.064788371	0.237349143	0.042885355	0.029686797	0.058898001
382	64	57	104	121	4.3207407	4.329189301	4.256781578	4.19781971	0.034694564	0.058171194	0.048107494	0.052095883	0.035677742	0.045120392	0.051074799	0.066718357	0.343701869	0.059360355	0.031457208	0.074948706	0.221297566	0.042800126	0.029259971	0.059921411
383	67	57	104	121	4.321109295	4.330337524	4.257873535	4.19883728	0.033529438	0.054348495	0.049750842	0.078291073	0.038087566	0.042727294	0.051214216	0.068398529	0.362118959	0.040005982	0.02666001	0.050890189	0.208033577	0.040774992	0.028656448	0.057135818
384	69	57	104	122	4.321874619	4.330962181	4.25826931	4.200166225	0.029113142	0.051911343	0.038091283	0.079380527	0.036319397	0.04149056	0.052601725	0.066922178	0.242906958	0.04465384	0.03452272	0.052361444	0.186492742	0.041154036	0.028928036	0.057363794
385	69	57	104	122	4.321256161	4.331606865	4.258105278	4.201162338	0.040537849	0.054520413	0.044303499	0.072714709	0.03703075	0.042186756	0.053389437	0.064043677	0.2712695	0.039054543	0.022815743	0.057153594	0.174495262	0.040808639	0.028284079	0.057558507
386	70	57	104	122	4.321201801	4.332654476	4.25832653	4.201259136	0.052485067	0.034514274	0.048873864	0.074267745	0.03573637	0.041231093	0.055872025	0.063313969	0.177046716	0.041233309	0.028310675	0.055376641	0.159232891	0.045456589	0.028654425	0.059183554
387	70	58	104	122	4.321666241	4.333434582	4.259074688	4.20195055	0.017850529	0.060054086	0.041462909	0.079181969	0.035636717	0.04511865	0.057060014	0.064713513	0.129935488	0.041970894	0.03317323	0.070008732	0.152876576	0.050448862	0.027643411	0.060527122
388	70	58	104	123	4.322387218	4.334504128	4.259817123	4.202188969	0.047257561	0.040969513	0.066316865	0.074663788	0.036940475	0.044931056	0.05903353	0.060434599	0.143027037	0.037806205	0.03026041	0.055632852	0.148982853	0.057742775	0.026420008	0.059993378
389	70	59	104	124	4.323113441	4.333969593	4.261074066	4.201041222	0.033004493	0.061466038	0.0606113	0.049478941	0.036093095	0.044616965	0.05899867	0.060256103	0.179475799	0.039635357	0.026849736	0.063009582	0.145010242	0.067724681	0.025799409	0.05954626
390	70	59	104	124	4.322860718	4.333072662	4.261507511	4.200932503	0.033198379	0.034082718	0.051171258	0.05480928	0.03663102	0.042963905	0.059973395	0.063872566	0.168312296	0.032012198	0.033191111	0.053616654	0.142216637	0.067640939	0.025443546	0.05948807
391	70	59	104	126	4.323138237	4.33170557	4.262373924	4.200196266	0.035504084	0.024101576	0.066929229	0.055945445	0.037921642	0.043171547	0.060550662	0.065836073	0.202886134	0.04864547	0.029589606	0.050091244	0.141179169	0.067259163	0.025363617	0.060823624
392	70	59	104	126	4.32271719	4.331093788	4.261954308	4.201051712	0.03528006	0.022184659	0.04620425	0.063072562	0.037649714	0.043272761	0.060765394	0.066311174	0.21359247	0.046423238	0.025029233	0.076045878	0.17249717	0.066823135	0.025504058	0.061697203
393	70	59	104	127	4.322838306	4.331944466	4.261489868	4.202194214	0.061202627	0.031847119	0.04964108	0.070577785	0.038591398	0.045518384	0.063072315	0.068300237	0.197797984	0.037083879	0.02481846	0.044307183	0.204647574	0.065408369	0.025774753	0.05922743
394	73	59	104	128	4.321603775	4.33161068	4.260418892	4.203335285	0.014079579	0.040744416	0.065013438	0.062051203	0.035469171	0.047172441	0.064398267	0.069638712	0.125169784	0.044175468	0.02964747	0.053397931	0.230623601	0.06675961	0.025565665	0.060693439
395	75	60	104	131	4.320295811	4.331680298	4.261454582	4.20389986	0.036938023	0.059569497	0.046756119	0.047717016	0.038219137	0.050215722	0.065872107	0.070352437	0.110934675	0.040854465	0.027439194	0.054503284	0.26289598	0.066706641	0.025812077	0.061204931
396	75	60	104	132	4.318842888	4.331617832	4.262586594	4.204108238	0.026299672	0.044008128	0.071611963	0.06468793	0.036700954	0.051845264	0.067472111	0.070824418	0.103383422	0.090181991	0.02688955	0.075029105	0.297960968	0.067141317	0.026005886	0.060806172
397	77	60	104	134	4.317528725	4.332834244	4.263056755	4.204569817	0.051388875	0.0772774	0.061941739	0.089662723	0.037419484	0.052829769	0.067308951	0.073165929	0.107127249	0.09614832	0.017189523	0.070155896	0.326364618	0.061664134	0.025788549	0.05834691
398	78	60	104	134	4.315815926	4.331779003	4.264354706	4.204856873	0.032191869	0.057990555	0.063171588	0.032113921	0.037511324	0.051285051	0.068248684	0.07068256	0.087104537	0.122203931	0.019715792	0.064137548	0.33455094	0.05577789	0.026201849	0.056835053
399	79	62	105	135	4.314362526	4.330676079	4.265128136	4.203313351	0.037936382	0.037514511	0.065933406	0.072700322	0.039467779	0.05065948	0.067004253	0.075144403	0.099328309	0.147607177	0.023433827	0.050714552	0.343359957	0.047801987	0.026687481	0.055121383
400	79	63	107	135	4.314480782	4.328449249	4.265994072	4.202951431	0.038921665	0.043282371	0.071333274	0.089260034	0.04049563	0.051608852	0.066974283	0.077637139	0.148746148	0.038714193	0.022935241	0.062369492	0.353899572	0.037242844	0.026476833	0.054864467
401	79	63	107	135	4.316110134	4.327484131	4.267048836	4.201696396	0.047395222	0.036366787	0.057521198	0.076407865	0.041358333	0.051587396	0.063669483	0.076562962	0.156900153	0.027812656	0.032311894	0.06830775	0.360058144	0.036951397	0.026326245	0.05367061
402	79	64	107	135	4.317162037	4.32663393	4.26870203	4.199504375	0.032512881	0.025214929	0.069291279	0.061171554	0.039686643	0.054077197	0.063670092	0.075123168	0.547384143	0.043849163	0.03113446	0.059700608	0.359842798	0.036890761	0.025595189	0.052909504
403	79	66	107	135	4.318972588	4.324685574	4.269821167	4.199020386	0.045638584	0.046886515	0.07158038	0.084952258	0.039981616	0.056934594	0.065678548	0.075043675	0.567246914	0.030860819	0.028006872	0.048878383	0.321646782	0.035398594	0.025145198	0.05170312
404	79	66	107	135	4.318913937	4.325070858	4.269406319	4.19890213	0.026858129	0.050041746	0.064226553	0.085301004	0.04033345	0.059552467	0.065164454	0.072171551	0.483534276	0.051947527	0.022518491	0.060433283	0.281452067	0.035659335	0.02510332	0.050990984
405	79	66	107	135	4.318083763	4.325809479	4.269140244	4.200038433	0.044329207	0.074220501	0.081225678	0.069902182	0.042098176	0.062409376	0.065690213	0.071689649	0.480165958	0.043592807	0.032358002	0.059024341	0.249126406	0.0338881	0.024979236	0.050440089
406	79	66	107	135	4.318511963	4.324733734	4.270494938	4.19938612	0.020238005	0.077494465	0.064356163	0.052908804	0.041765082	0.063313935	0.063622012	0.070656642	0.496649534	0.045635905	0.029571092	0.050116934	0.215544178	0.03328259	0.024151632	0.050174818
407	81	66	107	135	4.316935539	4.324477673	4.270692348	4.198910713	0.034203503	0.054837681	0.0698172	0.09044455	0.043890173	0.062824105	0.062219247	0.071786183	0.415823579	0.029932981	0.024498848	0.047977217	0.180921789	0.031506867	0.023423759	0.048955284
408	81	66	107	135	4.315895081	4.32450819	4.270122528	4.19824791	0.052399121	0.060285505	0.072278805	0.062345665	0.044647494	0.062896186	0.061614256	0.069768903	0.197176784	0.03139963	0.021735817	0.053525478	0.151471513	0.031438918	0.023206439	0.049599913
409	83	66	107	135	4.314744473	4.323373795	4.270874977	4.197191238	0.053712875	0.051109273	0.049482841	0.081194192	0.044380748	0.060951272	0.058805113	0.069377696	0.184003726	0.034468994	0.025057744	0.04528717	0.142717051	0.031027332	0.023404233	0.049250772
410	85	66	107	135	4.312975407	4.324032307	4.271578789	4.196486473	0.049242735	0.047957599	0.065603741	0.100120418	0.04543801	0.061633006	0.060121034	0.069812035	0.215264082	0.031456608	0.021116702	0.04788848	0.136930036	0.030026822	0.022642693	0.050075278
411	86	66	107	137	4.311600208	4.323935986	4.272537708	4.195966244	0.048411399	0.043046352	0.034980476	0.077444091	0.046554351	0.064208619	0.059548714	0.067016673	0.216490433	0.035508275	0.021278776	0.049237065	0.124658454	0.03069289	0.022827791	0.050345501
412	86	66	108	137	4.311606884	4.324300766	4.271871567	4.19642067	0.029006634	0.063754596	0.057527892	0.060570128	0.04659472	0.067321092	0.061769726	0.067679702	0.154531345	0.027145661	0.024270274	0.059935585	0.118431662	0.030086498	0.022408869	0.049603284
413	86	67	108	138	4.310023785	4.325321674	4.272896767	4.194523335	0.035757586	0.056646302	0.091384299	0.060297128	0.048708553	0.066073472	0.06194886	0.069820956	0.127227977	0.027435329	0.026184555	0.046430387	0.117810117	0.029769015	0.022229523	0.048436025
414	87	67	109	139	4.308215141	4.325222015	4.27380228	4.196878433	0.04950875	0.075683117	0.065925345	0.053358901	0.05091496	0.068613828	0.059540464	0.071870043	0.125105038	0.033728968	0.027546218	0.04104488	0.117313217	0.029444901	0.022241088	0.04909899
415	87	67	109	140	4.306943417	4.325697422	4.274396896	4.199044228	0.046270121	0.08146774	0.070009902	0.08000008	0.050802827	0.070866485	0.058688531	0.074825853	0.127952009	0.032463942	0.021153567	0.054373439	0.117875667	0.029491747	0.021866007	0.050067187
416	88	69	109	140	4.305160522	4.325690746	4.274428368	4.201407433	0.040665172	0.084170654	0.058475472	0.058539107	0.052776246	0.071024499	0.056670305	0.075031253	0.110761449	0.036932193	0.023254354	0.056106366	0.118173338	0.02921895	0.021404043	0.04937952
417	88	70	109	142	4.303705215	4.326198578	4.273706913	4.203681946	0.043614004	0.072106332	0.048925743	0.065333754	0.053923268	0.068966404	0.057680481	0.075176377	0.115803257	0.026102953	0.021564491	0.036702059	0.118571446	0.027643363	0.021682529	0.048062061
418	88	70	109	142	4.302950382	4.32628727	4.273424149	4.204030037	0.042534035	0.055630572	0.063162297	0.068254471	0.055397278	0.068011858	0.059710207	0.077283611	0.091870546	0.029185547	0.022108326	0.055068135	0.118924839	0.0285544	0.021272298	0.050873524
419	89	70	109	144	4.301280022	4.326947689	4.272727489	4.206632614	0.049464919	0.03889145	0.041378241	0.058042388	0.058722312	0.068018132	0.059553714	0.079902317	0.100877702	0.026872188	0.023911554	0.049684923	0.122599005	0.028391203	0.0207477	0.050064964
420	90	70	109	145	4.299767494	4.326684952	4.272580147	4.208313465	0.065342754	0.058608357	0.063957967	0.085971914	0.061319306	0.06913183	0.064161335	0.080848922	0.120346554	0.023463374	0.016680801	0.054356739	0.125137441	0.029738168	0.020162744	0.050580917
421	92	70	109	147	4.298085213	4.326942444	4.271709919	4.210127831	0.061522484	0.076289333	0.059308216	0.06937144	0.061145154	0.069787098	0.064712759	0.083571608	0.080276683	0.038783364	0.023152787	0.05086093	0.123238176	0.030732429	0.020371118	0.052657235
422	94	70	109	147	4.296210289	4.32764864	4.271533489	4.212139606	0.048855457	0.077283561	0.059411608	0.084737405	0.062520185	0.069253193	0.067253452	0.08570936	0.147995725	0.028837964	0.016670635	0.041072682	0.122620598	0.030197516	0.019978295	0.052776307
423	96	70	109	147	4.294259548	4.328338146	4.271204948	4.213175774	0.052258801	0.050030775	0.059498366	0.084123924	0.062598596	0.069252151	0.070050555	0.087748014	0.147694349	0.023653341	0.022297462	0.047095735	0.117321856	0.031381553	0.019974531	0.054441445
424	97	70	109	148	4.292967796	4.328765869	4.270895958	4.213571072	0.060028061	0.084590219	0.064891949	0.082837082	0.061855543	0.068650878	0.071978912	0.091243998	0.121762075	0.023870083	0.02631177	0.053723004	0.1124664	0.031113223	0.019546598	0.057337605
425	97	71	109	148	4.292415619	4.328583717	4.271408081	4.213678837	0.048275288	0.10046234	0.056554075	0.085872814	0.06361156	0.070830121	0.07278546	0.092471053	0.131291986	0.034244273	0.02342033	0.051695049	0.109292462	0.031400095	0.018945804	0.05807354
426	101	73	110	148	4.290222645	4.328113556	4.270845413	4.214144707	0.067977734	0.083205901	0.047809422	0.082259484	0.065156459	0.0641908	0.075023266	0.093713541	0.131226391	0.029463168	0.01607196	0.046809103	0.102628124	0.031860525	0.018450677	0.059080018
427	103	73	110	149	4.289325237	4.32762146	4.270177841	4.215793133	0.05328241	0.061531607	0.069587402	0.060135465	0.063098547	0.061208012	0.07820848	0.095297913	0.115140639	0.019600734	0.026317704	0.041614309	0.096181816	0.031389212	0.018898905	0.059846366
428	104	73	110	150	4.28744936	4.327360153	4.26991272	4.216808319	0.059828114	0.061606318	0.071252733	0.08851333	0.060901475	0.059061768	0.080245794	0.09787033	0.119690582	0.03612436	0.01705195	0.067628153	0.095920833	0.031971753	0.018162867	0.062574575
429	104	73	110	151	4.285542011	4.329099655	4.269931793	4.218929291	0.079109415	0.055699591	0.06144087	0.097060241	0.061052114	0.061379225	0.080693621	0.098673649	0.13228637	0.027390385	0.016337743	0.046173982	0.094517564	0.031176776	0.018157788	0.061141165
430	104	73	110	151	4.28472805	4.329275131	4.26941967	4.220365047	0.078031853	0.051142123	0.092062078	0.06845504	0.059914526	0.058699295	0.081759833	0.098504425	0.128800496	0.041688807	0.017477039	0.055360407	0.09787047	0.030492572	0.018475805	0.062077498
431	104	73	110	152	4.282719135	4.330063343	4.269685745	4.221408367	0.063427076	0.065816306	0.070023634	0.11592146	0.059255228	0.057526204	0.078953337	0.101193434	0.099454641	0.034400236	0.018972917	0.077196233	0.109521145	0.030085381	0.018405439	0.063122907
432	105	73	110	152	4.280999184	4.330217361	4.268944263	4.22255373	0.076647826	0.070416383	0.087255836	0.092886716	0.059853922	0.054758838	0.076658917	0.101976561	0.073483326	0.032899328	0.01883173	0.052170716	0.122122866	0.029712071	0.018324714	0.061543819
433	106	73	110	154	4.279597759	4.330459595	4.268235207	4.222179413	0.049717981	0.077272095	0.090179734	0.107162602	0.058402621	0.054084169	0.074423253	0.101201181	0.089709565	0.041862372	0.016629236	0.059389208	0.135909387	0.02981888	0.018055089	0.062709619
434	106	73	110	154	4.279379845	4.329799175	4.268818378	4.222362518	0.044085216	0.043416776	0.080710299	0.122579738	0.060862965	0.049942874	0.071143013	0.099590509	0.094284333	0.020701712	0.017590195	0.078953497	0.148885844	0.028448024	0.0180223	0.062528831
435	108	74	110	154	4.278093815	4.329974174	4.268609524	4.223058224	0.07934425	0.108561888	0.073763974	0.096334696	0.065842242	0.049665436	0.070526567	0.097503063	0.086848758	0.02702567	0.019703034	0.061818283	0.159808238	0.029517692	0.01770977	0.060628112
436	108	74	111	154	4.277488232	4.329709053	4.268619537	4.22335434	0.06526918	0.027429808	0.081169941	0.099540181	0.06496367	0.043832736	0.070095391	0.098735691	0.057984266	0.039308999	0.017973941	0.062766306	0.165966924	0.030014208	0.01732695	0.059848892
437	109	74	111	154	4.277301788	4.329350948	4.268798828	4.223519802	0.045340694	0.050395239	0.082846776	0.099687569	0.062166626	0.050315056	0.069427674	0.096341617	0.060316995	0.02427873	0.021002468	0.055238929	0.174248598	0.027831833	0.017124316	0.058979846
438	110	79	111	154	4.275794029	4.327314377	4.268353462	4.223496914	0.029114624	0.037922919	0.091997862	0.088432059	0.06384742	0.051635453	0.068435381	0.097365524	0.112269826	0.026008688	0.018221285	0.071624607	0.186680939	0.02835175	0.016774872	0.060317225
439	110	80	111	155	4.273760319	4.325468063	4.267995834	4.223232269	0.061485134	0.087098345	0.076178826	0.097349837	0.066413157	0.05125218	0.067211873	0.097705223	0.104254626	0.027379604	0.016996086	0.051860649	0.191444507	0.028491578	0.016284249	0.059527079
440	111	80	111	156	4.272294044	4.323847294	4.268294334	4.224341869	0.066595949	0.026220366	0.073169202	0.095198773	0.06706771	0.047006767	0.066872883	0.096668622	0.169168338	0.019864142	0.019835927	0.056473639	0.193326979	0.0282774	0.01598264	0.060314725
441	111	81	111	156	4.272078991	4.323330879	4.267948627	4.226599693	0.070779577	0.038238119	0.061190628	0.098034143	0.066704471	0.050302288	0.068223184	0.097713601	0.256957918	0.037209716	0.016703008	0.066859908	0.189443116	0.028680728	0.015441152	0.06166062
442	111	82	111	156	4.274335384	4.323056698	4.267417908	4.229033947	0.070012711	0.035375282	0.044785008	0.124535859	0.066159142	0.052333502	0.068636813	0.095152702	0.238073573	0.030293824	0.018084945	0.059826266	0.172342962	0.02791979	0.015393707	0.061975312
443	111	82	111	158	4.275946617	4.322757721	4.267030239	4.229977131	0.060683511	0.062995017	0.062663533	0.08435753	0.063096111	0.056138122	0.070628538	0.092670239	0.225135058	0.034074225	0.015865853	0.064994521	0.1595302	0.027317119	0.015176418	0.061888718
444	111	82	112	158	4.276007652	4.322064877	4.267091751	4.230350971	0.076781772	0.031717852	0.054097094	0.089445211	0.062717816	0.057049832	0.070691134	0.09334584	0.23245059	0.026782956	0.016268561	0.057400536	0.146902019	0.027303737	0.015477921	0.061795104
445	111	82	112	159	4.278245926	4.320730209	4.266777039	4.231771469	0.098857254	0.040364958	0.073929399	0.099617839	0.061770509	0.059970831	0.071333085	0.095443484	0.214430675	0.032468062	0.014152367	0.058045585	0.133602455	0.028514218	0.015224167	0.062662828
446	111	83	112	159	4.281017303	4.318695068	4.266177654	4.233735561	0.069679961	0.04440219	0.069021031	0.109893598	0.057992085	0.063981819	0.070637829	0.093265014	0.154594302	0.03248734	0.015492008	0.053246871	0.122339954	0.028201369	0.015292116	0.061863121
447	111	83	112	160	4.28331852	4.317374229	4.266719341	4.235765457	0.034501702	0.098735332	0.073825054	0.073205374	0.056459445	0.064847328	0.07014978	0.091137423	0.149082676	0.01530288	0.015744971	0.053206794	0.117475206	0.028083094	0.015023725	0.063127996
448	111	83	112	160	4.282766342	4.316866875	4.266712189	4.235832214	0.063829422	0.064919606	0.071931556	0.110950537	0.058840581	0.061522399	0.071232439	0.093696306	0.197072744	0.029997813	0.017158583	0.069950104	0.111195633	0.02979913	0.014961631	0.064863305
449	111	85	112	160	4.284305573	4.316213131	4.266399384	4.236674786	0.057337735	0.033706911	0.078539275	0.092168756	0.057178922	0.06333511	0.072764686	0.091411416	0.164669082	0.027546801	0.012824429	0.062932998	0.103381569	0.029263967	0.014553193	0.065829994
450	111	85	112	160	4.286449909	4.315334797	4.266088963	4.235260963	0.068685219	0.040398806	0.07244993	0.085947223	0.057168667	0.067067299	0.071879523	0.09187189	0.124961816	0.025023647	0.013678391	0.060524751	0.099529159	0.031689664	0.015150436	0.065000564
451	111	85	112	161	4.287632942	4.313799381	4.266056538	4.235072136	0.062600315	0.062471095	0.088022515	0.106693543	0.057198079	0.070031493	0.072289346	0.093245676	0.126445845	0.024300748	0.013879561	0.07127849	0.100583731	0.032377125	0.015088582	0.064491608
452	111	86	112	161	4.286987305	4.31356287	4.265950203	4.236361504	0.064780965	0.060581468	0.065740548	0.069864251	0.055094584	0.070300668	0.070607177	0.094273174	0.068856224	0.028839396	0.016181104	0.070321515	0.098825839	0.032980373	0.015090009	0.064887316
453	112	87	114	162	4.285037994	4.312321663	4.265665531	4.238464832	0.036319371	0.077226102	0.066693984	0.097228765	0.055490076	0.072298503	0.069564714	0.097775372	0.097133189	0.023664437	0.015694773	0.058873735	0.101448208	0.032863078	0.014649534	0.063353464
454	113	87	114	163	4.282823563	4.310529232	4.265610695	4.2400527	0.056522265	0.073023826	0.063352093	0.091789141	0.055423639	0.069870999	0.070895335	0.098034434	0.086225063	0.033927027	0.019182388	0.063964769	0.103108053	0.034862108	0.014297509	0.06372893
455	115	87	114	163	4.282096863	4.309034348	4.264921188	4.242210388	0.06636139	0.063848846	0.061158549	0.112519294	0.05390341	0.068350338	0.072458094	0.099940391	0.086155385	0.04009825	0.013477258	0.066945501	0.104546256	0.034556294	0.013692688	0.062863716
456	115	88	114	163	4.280992031	4.307357788	4.264744282	4.243494511	0.057294592	0.084485821	0.066281579	0.075654671	0.053629519	0.069839524	0.074434716	0.097199605	0.090543166	0.029026724	0.014899808	0.0492488	0.103835394	0.03354212	0.014153855	0.061948033
457	115	90	114	165	4.279479027	4.306463718	4.264616966	4.245239258	0.052820921	0.053922798	0.063652501	0.086490095	0.054884136	0.070730576	0.074709846	0.09718125	0.101082072	0.031186316	0.012539704	0.067160502	0.106376748	0.033723937	0.014110384	0.062305484
458	116	91	114	165	4.277710915	4.305225849	4.264744282	4.246331215	0.060694195	0.06216111	0.0857343	0.101353094	0.055719855	0.072067486	0.076192247	0.096361809	0.080007374	0.034179274	0.015061942	0.072295189	0.113596179	0.034328621	0.014168726	0.061960411
459	118	92	114	165	4.275411606	4.303124905	4.264811993	4.246635914	0.04555117	0.084859423	0.088786267	0.085816741	0.055274124	0.075201086	0.073902397	0.096755183	0.111118048	0.024111016	0.012665762	0.080583684	0.129140295	0.035173966	0.014025034	0.061513945
460	120	94	114	165	4.273797035	4.301495552	4.26470089	4.247023106	0.057224929	0.074760996	0.068802483	0.097233973	0.055881818	0.07594916	0.069647045	0.097263352	0.122292563	0.054229472	0.019394109	0.053809267	0.145006063	0.034874777	0.014113618	0.05835273
461	123	95	114	167	4.27220583	4.299734116	4.264090538	4.246567249	0.069008753	0.073004931	0.076957986	0.101058863	0.055864809	0.078280278	0.068902667	0.094950075	0.136562109	0.032585718	0.012997997	0.054926235	0.155978278	0.032350004	0.013602847	0.059054739
462	123	96	114	167	4.270835876	4.297407627	4.263724327	4.246846199	0.039461877	0.065432027	0.069518656	0.11799603	0.057116652	0.078336433	0.068707858	0.094295312	0.10710904	0.030936478	0.013895253	0.075631276	0.157470511	0.031349808	0.013847535	0.058145537
463	123	96	114	167	4.269729137	4.296031475	4.264108181	4.247432232	0.069131374	0.082557656	0.05427346	0.108388424	0.060044513	0.080454769	0.068183865	0.091277435	0.09770228	0.027549148	0.011335885	0.053449143	0.154909277	0.031023842	0.014033518	0.055823736
464	124	96	114	167	4.267463684	4.294044495	4.26358366	4.246242046	0.035588566	0.050523557	0.081330806	0.100078449	0.058904422	0.080459567	0.069010125	0.090385806	0.115391478	0.045653768	0.011822495	0.06300386	0.154180973	0.03069412	0.014405964	0.055772764
465	124	96	114	167	4.265709877	4.292259216	4.263753891	4.244560242	0.039799746	0.056296553	0.080542445	0.112754665	0.060785321	0.081176515	0.06926673	0.086097029	0.102045305	0.030563066	0.012529353	0.054447416	0.15195861	0.02802011	0.014874951	0.056355881
466	126	98	114	167	4.263670444	4.291275024	4.264352798	4.242747307	0.063348584	0.080229893	0.082901388	0.082370654	0.062247179	0.081334284	0.068933747	0.081666333	0.078335896	0.028942337	0.018550094	0.056872994	0.151217898	0.028710227	0.014827075	0.057677686
467	126	99	114	167	4.263898849	4.291147709	4.264764309	4.242622852	0.071095385	0.094287395	0.069308013	0.075452767	0.058441774	0.081779695	0.069620881	0.080919997	0.118498057	0.031026712	0.014421626	0.053180762	0.151959435	0.02764998	0.014636432	0.057518251
468	126	100	114	167	4.265014648	4.290139675	4.264135361	4.24185276	0.062013827	0.068628803	0.079958908	0.077476241	0.058001272	0.080310693	0.070283388	0.081394168	0.180495813	0.037837848	0.013181466	0.063364699	0.149265714	0.026499587	0.014786256	0.057931726
469	126	100	115	167	4.265270233	4.290400505	4.264305115	4.242556095	0.055791155	0.096630715	0.060545959	0.105680205	0.060037689	0.08096682	0.068678506	0.082460741	0.250992656	0.043478061	0.013481332	0.067384064	0.140662432	0.025163888	0.014969109	0.05828974
470	126	105	115	167	4.266443729	4.289432049	4.263913631	4.243889332	0.052235801	0.093088232	0.041977391	0.091406606	0.06192868	0.084010513	0.070347897	0.08319522	0.285641491	0.02081994	0.013640188	0.045810319	0.126181246	0.023156527	0.014820372	0.059254799
471	126	106	115	167	4.268518448	4.287889957	4.263446808	4.244962215	0.057037827	0.100403294	0.060614321	0.071787924	0.062818895	0.083947689	0.071893518	0.081461678	0.242986932	0.026456973	0.013775624	0.061531357	0.109806139	0.024019823	0.014962051	0.06064443
472	128	106	115	167	4.266669273	4.285348415	4.263581276	4.246207237	0.082779035	0.073622636	0.074815087	0.093856469	0.065471998	0.083808846	0.072498191	0.082735918	0.152976677	0.021583559	0.015689567	0.044925019	0.096018885	0.023683116	0.014669132	0.059945773
473	128	106	115	167	4.263549805	4.283344746	4.263272285	4.248006821	0.071668342	0.088733725	0.063754737	0.084799379	0.06122627	0.086509391	0.073470341	0.081627646	0.078935459	0.027350854	0.015941069	0.050091464	0.091941082	0.023479153	0.014786461	0.061108526
474	128	106	116	167	4.263098717	4.282697678	4.26312542	4.247626305	0.056590378	0.082610436	0.063362315	0.098580509	0.059674509	0.085544717	0.074731213	0.082746358	0.089690939	0.023922201	0.01543279	0.052888449	0.094821863	0.023382926	0.014810706	0.061613153
475	129	106	116	167	4.261387348	4.281039238	4.263194084	4.248663902	0.056278452	0.058409981	0.084153466	0.052901901	0.061500038	0.086191893	0.076558949	0.080514149	0.090945482	0.016239665	0.016981356	0.069418147	0.098931911	0.022833754	0.014315747	0.063000309
476	132	107	116	167	4.259435654	4.280188084	4.263537884	4.249766827	0.055880189	0.058032013	0.076879635	0.064017013	0.060871714	0.08790706	0.075741269	0.082465066	0.093897469	0.038154349	0.01200271	0.068987273	0.101919111	0.024800427	0.013758961	0.06219531
477	133	109	116	167	4.256727219	4.279544353	4.263442516	4.250082016	0.021489127	0.085129417	0.090459861	0.074160956	0.060808413	0.091710647	0.074945594	0.084295679	0.086492807	0.017279616	0.016453028	0.055119202	0.102533235	0.024743813	0.013638628	0.061103999
478	134	110	116	167	4.254402637	4.279414654	4.263499737	4.248980522	0.066249862	0.078128368	0.07659559	0.080668651	0.061921761	0.093841758	0.074178683	0.083005027	0.088867128	0.018372394	0.016069684	0.057728991	0.106789758	0.025406638	0.01341019	0.062708201
479	135	112	116	169	4.253256798	4.2789855	4.262661457	4.248981953	0.084414415	0.075846203	0.062305201	0.089208543	0.061027752	0.096521697	0.073024616	0.081139145	0.085859716	0.023145154	0.015192851	0.067302853	0.108746871	0.026269971	0.013216571	0.063734957
480	135	114	116	169	4.250724792	4.279531002	4.262808323	4.249535561	0.07659205	0.130111337	0.078909263	0.113759466	0.05751009	0.099907691	0.073354554	0.080149333	0.091699608	0.021397093	0.011845225	0.077999711	0.114406329	0.02607512	0.012721638	0.063330871
481	137	114	116	170	4.248800755	4.280785561	4.262374401	4.249434948	0.06202817	0.092397168	0.058979217	0.07233765	0.057377759	0.094461324	0.072391697	0.076679889	0.105515316	0.030316195	0.015198654	0.061096258	0.116746581	0.026832121	0.012540685	0.063878419
482	137	114	116	170	4.248823166	4.280806541	4.261944294	4.249520302	0.086221956	0.098876022	0.067265727	0.085804567	0.05696535	0.093059757	0.073479075	0.076364575	0.091327131	0.0227532	0.010553513	0.053846132	0.120088328	0.026088593	0.012134325	0.063064756
483	137	116	116	171	4.247287273	4.281403542	4.261815071	4.249843121	0.036076028	0.10332863	0.085508741	0.081665471	0.053095872	0.09305732	0.074106013	0.074455596	0.108120844	0.019339962	0.016980186	0.057715304	0.132568049	0.025652311	0.012586632	0.063668921
484	139	116	116	171	4.246185303	4.282743454	4.261381626	4.250999451	0.054598968	0.07812231	0.077624328	0.097105213	0.055175107	0.092894143	0.07291515	0.071935671	0.110624053	0.026292352	0.016207764	0.055642359	0.148124465	0.026253365	0.011814568	0.065768393
485	141	116	116	171	4.244290829	4.282779694	4.2607584	4.251419544	0.076671205	0.089729376	0.083467409	0.074026212	0.053023356	0.094795598	0.072188062	0.071088625	0.134901464	0.017881319	0.009988242	0.068147168	0.163180302	0.027758067	0.011712034	0.066831073
486	141	116	116	171	4.242334843	4.283401012	4.260028362	4.251690865	0.049366888	0.077276818	0.075158983	0.074361987	0.049596609	0.093881264	0.072800932	0.072140671	0.123804688	0.037873067	0.010856711	0.060563158	0.173456549	0.028856716	0.01169598	0.066199818
487	141	117	116	172	4.240075111	4.283836365	4.259281635	4.252363205	0.055183876	0.099871472	0.068127215	0.084153756	0.049268881	0.092331532	0.073676069	0.072186186	0.100652829	0.037531588	0.010679044	0.056982853	0.1858835	0.028777512	0.011548509	0.066579992
488	142	117	116	172	4.238858223	4.283506393	4.258307457	4.251793861	0.033735953	0.108571634	0.082023837	0.059963785	0.044252164	0.083252307	0.067482686	0.064535844	0.133314565	0.02457069	0.013940219	0.072765425	0.201254496	0.028306048	0.011416723	0.067109726
489	143	117	116	172	4.239037514	4.283886433	4.257502556	4.252307415	0.056415759	0.1076077	0.063900858	0.060143948	0.04118526	0.073382159	0.060025974	0.059084591	0.110395364	0.027869059	0.013939872	0.069023304	0.199961457	0.03073391	0.011230606	0.064451448

==> imagesize.dat <==
cropsize patchsize bordersize MeanIoU IoUstddev
128 . . 0.067732455 0.016749433
224 . . 0.175428495 0.00357584
321 . . 0.224841431 0.001990453
400 . . 0.245230925 0.002424905
520 . . 0.250236088 0.005894308


==> patchsize.dat <==
cropsize patchsize bordersize MeanIoU IoUstddev
321 128 0 0.024836 0.004453979
321 256 0 0.0753 0.009781424
321 512 0 0.14732 0.00443644


==> pretrain_gamma_zero.csv <==
Wall time,Step,Value
1684462118.617762,0,-1.0
1684462119.184752,1,-1.0
1684462119.7785869,2,-1.0
1684462120.3823647,3,0.0
1684462120.994378,4,0.0
1684462121.5931096,5,0.0
1684462122.1960504,6,0.0
1684462122.805216,7,0.0
1684462123.4117727,8,0.0
1684462124.015889,9,0.0
1684462124.630084,10,0.0
1684462125.2414346,11,0.0
1684462125.868447,12,0.0
1684462126.4932482,13,1.0
1684462127.1218424,14,1.0
1684462127.749023,15,1.0
1684462128.3824494,16,1.0
1684462128.9696195,17,1.0
1684462129.5602403,18,1.0
1684462130.138392,19,3.0
1684462130.7587407,20,3.0
1684462131.344477,21,3.0
1684462131.9338117,22,3.0
1684462132.5199363,23,8.0
1684462133.1113217,24,8.0
1684462133.7083154,25,8.0
1684462134.3144577,26,8.0
1684462134.906454,27,10.0
1684462135.505909,28,12.0
1684462136.1580098,29,13.0
1684462136.7512698,30,13.0
1684462137.403281,31,13.0
1684462138.0027008,32,18.0
1684462138.6011336,33,18.0
1684462139.2045977,34,22.0
1684462139.7996066,35,22.0
1684462140.4084675,36,22.0
1684462141.001769,37,22.0
1684462141.6013367,38,22.0
1684462142.2106326,39,22.0
1684462142.8094811,40,23.0
1684462143.408391,41,23.0
1684462144.0188553,42,25.0
1684462144.6245697,43,26.0
1684462145.232164,44,26.0
1684462145.8300388,45,26.0
1684462146.431166,46,26.0
1684462147.034949,47,26.0
1684462147.6531405,48,26.0
1684462148.2654974,49,26.0
1684462148.8862982,50,26.0
1684462149.5041814,51,26.0
1684462150.1301427,52,27.0
1684462150.746789,53,27.0
1684462151.3665805,54,28.0
1684462151.996755,55,28.0
1684462152.6235917,56,28.0
1684462153.2501419,57,28.0
1684462153.8758705,58,28.0
1684462154.4948573,59,28.0
1684462155.1197653,60,29.0
1684462155.7569213,61,29.0
1684462156.3966718,62,29.0
1684462157.0275884,63,29.0
1684462157.6561637,64,30.0
1684462158.2837493,65,31.0
1684462158.9341102,66,31.0
1684462159.5801628,67,32.0
1684462160.2310178,68,34.0
1684462160.869027,69,34.0
1684462161.5128052,70,36.0
1684462162.145554,71,36.0
1684462162.7855513,72,37.0
1684462163.4295669,73,37.0
1684462164.0764377,74,37.0
1684462164.7160413,75,39.0
1684462165.3590636,76,39.0
1684462166.0047736,77,40.0
1684462166.6573427,78,40.0
1684462167.3090708,79,40.0
1684462167.962586,80,41.0
1684462168.608423,81,41.0
1684462169.2650352,82,41.0
1684462169.9164488,83,42.0
1684462170.5636678,84,42.0
1684462171.2152822,85,42.0
1684462171.8690057,86,42.0
1684462172.5013454,87,42.0
1684462173.153533,88,42.0
1684462173.7982626,89,42.0
1684462174.4548566,90,42.0
1684462175.0953107,91,42.0
1684462175.7415442,92,42.0
1684462176.3803349,93,42.0
1684462177.0312932,94,42.0
1684462177.667891,95,42.0
1684462178.30901,96,42.0
1684462178.942626,97,42.0
1684462179.661574,98,42.0
1684462180.2985911,99,42.0
1684462180.9765542,100,42.0
1684462181.6200523,101,42.0
1684462182.2688599,102,42.0
1684462182.9052896,103,42.0
1684462183.5533621,104,42.0
1684462184.2019792,105,42.0
1684462184.8453403,106,42.0
1684462185.4887362,107,42.0
1684462186.1363583,108,42.0
1684462186.7831178,109,42.0
1684462187.4334786,110,42.0
1684462188.0768592,111,42.0
1684462188.7430675,112,42.0
1684462189.3895772,113,42.0
1684462190.0374377,114,42.0
1684462190.687842,115,42.0
1684462191.3382432,116,42.0
1684462191.991797,117,42.0
1684462192.6451118,118,42.0
1684462193.2948282,119,42.0
1684462193.9542434,120,42.0
1684462194.5996103,121,42.0
1684462195.2611,122,42.0
1684462195.9378424,123,42.0
1684462196.600361,124,42.0
1684462197.2617357,125,42.0
1684462197.9290702,126,42.0
1684462198.592765,127,42.0
1684462199.2576392,128,42.0
1684462199.9270651,129,42.0
1684462200.6333642,130,42.0
1684462201.2882361,131,42.0
1684462201.9534194,132,42.0
1684462202.6103454,133,42.0
1684462203.2732582,134,43.0
1684462203.9299946,135,43.0
1684462204.5967565,136,43.0
1684462205.5291471,137,43.0
1684462206.152698,138,48.0
1684462206.7770343,139,52.0
1684462207.3980844,140,56.0
1684462208.0206234,141,57.0
1684462208.6487124,142,59.0
1684462209.2744215,143,61.0
1684462209.900911,144,64.0
1684462210.5263495,145,64.0
1684462211.1677895,146,67.0
1684462211.8058527,147,69.0
1684462212.4397807,148,72.0
1684462213.067162,149,74.0
1684462213.6952786,150,76.0
1684462214.328839,151,76.0
1684462214.9664214,152,76.0
1684462215.5946214,153,78.0
1684462216.234891,154,79.0
1684462216.8732145,155,80.0
1684462217.50559,156,81.0
1684462218.1372352,157,82.0
1684462218.778835,158,82.0
1684462219.4119534,159,83.0
1684462220.0588987,160,83.0
1684462220.7068224,161,83.0
1684462221.3632474,162,83.0
1684462222.015542,163,83.0
1684462222.6645954,164,83.0
1684462223.3107915,165,83.0
1684462223.9539351,166,83.0
1684462224.5910792,167,83.0
1684462225.240764,168,84.0
1684462225.882846,169,84.0
1684462226.597884,170,84.0
1684462227.2444124,171,84.0
1684462227.9174693,172,84.0
1684462228.5651767,173,84.0
1684462229.2159379,174,84.0
1684462229.863028,175,84.0
1684462230.5178933,176,84.0
1684462231.16832,177,84.0
1684462231.8177187,178,84.0
1684462232.468777,179,84.0
1684462233.1229432,180,85.0
1684462233.7823937,181,85.0
1684462234.4332762,182,85.0
1684462235.0850425,183,85.0
1684462235.7393,184,85.0
1684462236.3979235,185,86.0
1684462237.0606058,186,86.0
1684462237.7111928,187,86.0
1684462238.3779147,188,86.0
1684462239.0443158,189,86.0
1684462239.713806,190,86.0
1684462240.3862047,191,86.0
1684462241.0708125,192,86.0
1684462241.7571912,193,86.0
1684462242.4300518,194,86.0
1684462243.1076434,195,86.0
1684462243.7870202,196,86.0
1684462244.4688013,197,86.0
1684462245.15648,198,86.0
1684462245.8401654,199,86.0
1684462246.5219402,200,86.0
1684462247.2035687,201,86.0
1684462247.8966687,202,86.0
1684462248.576163,203,86.0
1684462249.2682655,204,86.0
1684462249.945724,205,86.0
1684462250.6329966,206,86.0
1684462251.3137019,207,86.0
1684462252.0000687,208,86.0
1684462252.6853704,209,86.0
1684462253.3753457,210,86.0
1684462254.0674508,211,86.0
1684462254.7523491,212,86.0
1684462255.4513104,213,86.0
1684462256.139911,214,86.0
1684462256.8271768,215,86.0
1684462257.518508,216,86.0
1684462258.2069643,217,86.0
1684462258.9045815,218,86.0
1684462259.5963745,219,86.0
1684462260.2940757,220,86.0
1684462260.998581,221,86.0
1684462261.6927178,222,86.0
1684462262.3872998,223,86.0
1684462263.0872226,224,86.0
1684462263.7838151,225,86.0
1684462264.4676633,226,86.0
1684462265.1492167,227,86.0
1684462265.83953,228,86.0
1684462266.5201719,229,86.0
1684462267.217647,230,87.0
1684462267.9029298,231,87.0
1684462268.5994997,232,87.0
1684462269.2899761,233,87.0
1684462269.980001,234,87.0
1684462270.6700125,235,87.0
1684462271.361461,236,87.0
1684462272.057624,237,87.0
1684462272.7496002,238,87.0
1684462273.4731643,239,87.0
1684462274.1675165,240,87.0
1684462274.868241,241,87.0
1684462275.6417458,242,87.0
1684462276.3371065,243,87.0
1684462277.0662727,244,87.0
1684462277.7645798,245,87.0
1684462278.4614654,246,87.0
1684462279.153273,247,87.0
1684462279.850711,248,87.0
1684462280.548093,249,87.0
1684462281.2463856,250,87.0
1684462281.9498174,251,87.0
1684462282.663601,252,87.0
1684462283.3616543,253,87.0
1684462284.071042,254,87.0
1684462284.7689087,255,87.0
1684462285.4683697,256,87.0
1684462286.1741621,257,87.0
1684462286.8745255,258,87.0
1684462287.5796928,259,87.0
1684462288.2880569,260,87.0
1684462289.0036905,261,87.0
1684462289.719842,262,87.0
1684462290.4352837,263,87.0
1684462291.1569273,264,87.0
1684462291.8733718,265,87.0
1684462292.5896192,266,87.0
1684462293.3058782,267,87.0
1684462294.0216858,268,87.0
1684462294.7351341,269,87.0
1684462295.4542232,270,87.0
1684462296.1667743,271,87.0
1684462296.8890996,272,87.0
1684462297.605294,273,87.0
1684462298.3218985,274,87.0
1684462299.0466328,275,87.0
1684462300.041792,276,87.0
1684462300.7255266,277,94.0
1684462301.406702,278,96.0
1684462302.0871089,279,99.0
1684462302.7671626,280,102.0
1684462303.4528134,281,106.0
1684462304.141702,282,106.0
1684462304.8206124,283,109.0
1684462308.2061782,284,112.0
1684462308.908339,285,112.0
1684462309.5834272,286,112.0
1684462310.2610009,287,113.0
1684462310.94919,288,116.0
1684462311.6173813,289,118.0
1684462312.300054,290,119.0
1684462312.981604,291,119.0
1684462313.6752167,292,120.0
1684462314.3653848,293,121.0
1684462315.0558076,294,121.0
1684462315.7393243,295,121.0
1684462316.4422736,296,121.0
1684462317.1656995,297,123.0
1684462317.8670135,298,123.0
1684462318.5644512,299,125.0
1684462319.2585661,300,126.0
1684462319.96235,301,127.0
1684462320.661995,302,127.0
1684462321.370111,303,127.0
1684462322.073766,304,127.0
1684462322.780076,305,127.0
1684462323.4847562,306,128.0
1684462324.1939816,307,128.0
1684462324.900111,308,129.0
1684462325.6020353,309,130.0
1684462326.3240294,310,130.0
1684462327.0285044,311,131.0
1684462327.8156688,312,131.0
1684462328.5270042,313,131.0
1684462329.2564714,314,131.0
1684462329.9648411,315,131.0
1684462330.6776104,316,131.0
1684462331.3848715,317,131.0
1684462332.0967014,318,131.0
1684462332.8022501,319,131.0
1684462333.517427,320,131.0
1684462334.2233374,321,131.0
1684462334.9400985,322,131.0
1684462335.6494327,323,131.0
1684462336.3622139,324,131.0
1684462337.0736394,325,131.0
1684462337.7908814,326,131.0
1684462338.516466,327,131.0
1684462339.2432415,328,131.0
1684462339.9715579,329,131.0
1684462340.6906736,330,131.0
1684462341.4165432,331,131.0
1684462342.1365097,332,131.0
1684462342.8657446,333,131.0
1684462343.5945888,334,131.0
1684462344.3259246,335,131.0
1684462345.0646222,336,131.0
1684462345.7973433,337,131.0
1684462346.527405,338,131.0
1684462347.26569,339,131.0
1684462348.000747,340,131.0
1684462348.7364316,341,131.0
1684462349.473373,342,131.0
1684462350.219844,343,131.0
1684462350.9610476,344,131.0
1684462351.710237,345,131.0
1684462352.450486,346,131.0
1684462353.1898692,347,131.0
1684462353.9330382,348,131.0
1684462354.679682,349,131.0
1684462355.4176192,350,131.0
1684462356.164958,351,131.0
1684462356.909714,352,131.0
1684462357.6532948,353,131.0
1684462358.3976247,354,131.0
1684462359.1496246,355,131.0
1684462359.8910098,356,131.0
1684462360.6383476,357,131.0
1684462361.3800771,358,131.0
1684462362.1201434,359,131.0
1684462362.8704925,360,131.0
1684462363.6221547,361,131.0
1684462364.3791385,362,131.0
1684462365.1305273,363,131.0
1684462365.8731475,364,131.0
1684462366.6049004,365,131.0
1684462367.3399532,366,131.0
1684462368.0770175,367,131.0
1684462368.8201976,368,131.0
1684462369.554834,369,131.0
1684462370.299833,370,131.0
1684462371.0359483,371,131.0
1684462371.7788198,372,131.0
1684462372.5165591,373,131.0
1684462373.2587783,374,131.0
1684462373.9971087,375,131.0
1684462374.7338943,376,131.0
1684462375.4792807,377,131.0
1684462376.2145667,378,131.0
1684462377.0197368,379,131.0
1684462377.76257,380,131.0
1684462378.5251288,381,131.0
1684462379.2704456,382,131.0
1684462380.0146708,383,131.0
1684462380.7514305,384,131.0
1684462381.4860816,385,131.0
1684462382.236544,386,131.0
1684462382.9923143,387,131.0
1684462383.7503285,388,131.0
1684462384.5061855,389,131.0
1684462385.2634432,390,131.0
1684462386.0137937,391,131.0
1684462386.76879,392,131.0
1684462387.5173821,393,131.0
1684462388.2744756,394,131.0
1684462389.0235646,395,131.0
1684462389.78388,396,131.0
1684462390.5424008,397,131.0
1684462391.3025553,398,131.0
1684462392.055625,399,131.0
1684462392.821233,400,131.0
1684462393.590142,401,131.0
1684462394.3526165,402,131.0
1684462395.1121933,403,131.0
1684462395.8804228,404,131.0
1684462396.644588,405,131.0
1684462397.4143245,406,131.0
1684462398.1778786,407,131.0
1684462398.9468431,408,131.0
1684462399.712355,409,131.0
1684462400.4810853,410,131.0
1684462401.2418864,411,131.0
1684462402.011093,412,131.0
1684462402.7754202,413,131.0
1684462403.5461748,414,131.0
1684462404.5976562,415,131.0
1684462405.3355424,416,136.0
1684462406.0669477,417,141.0
1684462406.8160563,418,145.0
1684462407.550959,419,149.0
1684462408.289941,420,151.0
1684462409.028947,421,151.0
1684462409.7714372,422,155.0
1684462410.5094671,423,156.0
1684462411.2531507,424,158.0
1684462411.985502,425,159.0
1684462412.7329133,426,159.0
1684462413.4690247,427,159.0
1684462414.2186139,428,162.0
1684462414.95791,429,163.0
1684462415.7070906,430,165.0
1684462416.4571662,431,165.0
1684462417.2081716,432,168.0
1684462417.948936,433,169.0
1684462418.6947837,434,170.0
1684462419.4413376,435,170.0
1684462420.1890664,436,170.0
1684462420.9291735,437,170.0
1684462421.6858327,438,170.0
1684462422.434906,439,170.0
1684462423.185787,440,171.0
1684462423.9364672,441,172.0
1684462424.7013402,442,173.0
1684462425.4427037,443,174.0
1684462426.1993976,444,174.0
1684462426.9601948,445,174.0
1684462427.7208474,446,174.0
1684462428.4832382,447,174.0
1684462429.315319,448,174.0
1684462430.075731,449,174.0
1684462430.8698585,450,174.0
1684462431.6266618,451,174.0
1684462432.3877978,452,174.0
1684462433.1420038,453,174.0
1684462433.8999674,454,174.0
1684462434.6587274,455,174.0
1684462435.4286184,456,174.0
1684462436.1781988,457,174.0
1684462436.9415736,458,174.0
1684462437.6963465,459,174.0
1684462438.454637,460,174.0
1684462439.214216,461,174.0
1684462439.9829543,462,174.0
1684462440.7389,463,174.0
1684462441.5069008,464,174.0
1684462442.2742445,465,175.0
1684462443.0577276,466,175.0
1684462443.8331106,467,175.0
1684462444.622786,468,175.0
1684462445.4020684,469,175.0
1684462446.2031536,470,175.0
1684462446.9976535,471,175.0
1684462447.7886806,472,175.0
1684462448.5839007,473,175.0
1684462449.3759594,474,175.0
1684462450.1749156,475,175.0
1684462450.9696383,476,175.0
1684462451.7651858,477,175.0
1684462452.5653806,478,175.0
1684462453.3553798,479,175.0
1684462454.160082,480,175.0
1684462454.9567504,481,175.0
1684462455.7494519,482,175.0
1684462456.5440896,483,175.0
1684462457.347456,484,175.0
1684462458.144729,485,175.0
1684462458.9447474,486,175.0
1684462459.7462914,487,175.0
1684462460.5528777,488,175.0
1684462461.3581576,489,175.0
1684462462.1674762,490,175.0
1684462462.9779637,491,175.0
1684462463.7884784,492,175.0
1684462464.5887945,493,175.0
1684462465.4095874,494,175.0
1684462466.218345,495,175.0
1684462467.0241578,496,175.0
1684462467.8326075,497,175.0
1684462468.6278992,498,175.0
1684462469.0652745,499,175.0


==> target_freq_update.dat <==
step	zugw_cr	yzet_cr	rgyq_cr	zugw_acc	rgyq_acc	yzet_acc	zugw_smoothed_acc	rgyq_smoothed_acc	yzet_smoothed_acc	zugw_entr	rgyq_entr	yzet_entr	zugw_dqn_loss	rgyq_dqn_loss	yzet_dqn_loss	zugw_smoothed_dqn_loss	rgyq_smoothed_dqn_loss	yzet_smoothed_dqn_loss
0	-1	-1	0	0.001684428	0.001854222	0.001500242	0.000403947	0.000522288	0.000364803	4.020626545	4.043912888	4.090425968	1.003168702	2.157682419	3.576245785	4.434174364	1.851250852	23.53776289
1	-1	-1	0	0.001268413	0.00143486	0.001109702	0.000250817	0.000353722	0.000228417	4.024630547	4.06931591	4.122426987	1.299046159	0.583681881	0.865579963	4.54867752	1.70634484	23.96987467
2	-1	0	0	0.000708073	0.001076356	0.000563417	0.000135506	0.00022328	0.000127535	4.079184532	4.06076479	4.107642651	1.305749416	1.083595276	0.711266756	4.49304196	1.73836497	24.84129229
3	-1	0	0	0.000470917	0.00057028	0.000415371	7.11362E-05	0.00012543	7.63153E-05	4.091941833	4.064109325	4.13058424	1.128400326	1.172830582	3.854729176	4.593273109	1.686899887	25.27877532
4	-1	0	0	0.000235493	0.000356075	0.000294648	2.83256E-05	7.35859E-05	3.85543E-05	4.103668213	4.067780018	4.199883461	8.462217331	0.524036407	90.59857178	4.640559099	1.623301427	25.75282988
5	-1	0	0	4.60E-05	0.000222338	6.91E-05	6.91706E-06	4.12155E-05	1.17681E-05	4.136666298	4.049630165	4.176250458	9.082407951	11.47907543	58.95210266	3.980248104	1.673696743	17.95524066
6	-1	0	0	3.01E-05	0.000231033	5.47E-05	2.73855E-06	2.1003E-05	5.48605E-06	4.126296997	4.081446648	4.162274837	8.47253418	0.957720578	3.936527967	3.225279629	0.722029282	13.16134464
7	-1	0	0	0	0	5.60E-06	0	0	5.09369E-07	4.135710716	4.094397545	4.160934925	8.50671196	0.346326202	3.721876621	2.970164857	0.695539271	13.96537421
8	-1	1	0	0	0	0	0	0	0	4.137820244	4.124691963	4.17852354	4.194961548	0.783296347	26.1423645	2.395400649	0.695779608	14.85147563
9	-1	1	0	0	0	0	0	0	0	4.12974453	4.118944168	4.172540665	2.358536243	0.577001214	55.21686554	2.198175858	0.643068213	13.26671358
10	-1	1	0	0	0	0	0	0	0	4.147730827	4.120732307	4.168353558	2.962184191	0.698513031	11.33926105	2.561014647	0.607094417	9.015131777
11	-1	1	0	0	0	0	0	0	0	4.091816425	4.154018879	4.166674137	2.262703419	0.563716292	8.329475403	2.488721257	0.569715076	9.026975112
12	-1	1	1	0	0	0	0	0	0	4.104518414	4.154901505	4.178033829	0.687054992	0.935903311	10.45117378	2.464426664	0.564407889	9.024499026
13	-1	1	1	0	0	0	0	0	0	4.083962917	4.194859505	4.17791748	2.408292055	0.51747936	5.523580074	2.556376473	0.544361991	8.900764725
14	-1	1	1	0	0	0	0	0	0	4.083956718	4.176781654	4.169652939	1.648546219	0.473247528	9.069329262	2.42780512	0.506874684	9.337900032
15	-1	2	1	0	0	0	0	0	0	4.105667591	4.162266254	4.155651569	1.198796391	1.078384876	4.825090408	2.394216798	0.478063886	9.476484602
16	-1	2	1	0	0	0	0	0	0	4.104254246	4.169361591	4.162964821	0.777754724	1.010733366	6.219246387	2.381328734	0.39710144	10.00204602
17	-1	2	1	0	0	0	0	0	0	4.102341175	4.16080761	4.152793407	5.666271687	0.666330457	12.78085327	2.382708143	0.319395122	10.17991777
18	-1	2	1	0	0	0	0	0	0	4.113248825	4.15778923	4.154105663	2.184305668	0.348969907	13.46899223	1.953220432	0.271585843	9.616947001
19	-1	2	1	0	0	0	0	0	0	4.102705956	4.15195322	4.154356003	2.025488853	0.203471005	8.709981918	2.065532966	0.278495715	9.136106838
20	-1	2	1	0	0	0	0	0	0	4.107994556	4.159097672	4.15445137	6.349762917	0.181289449	8.449465752	2.087617029	0.312212518	9.23169084
21	0	2	1	0	0	0	0	0	0	4.117018223	4.152815342	4.155581951	2.166956902	0.287340283	11.46953773	1.752238794	0.407983949	8.888634942
22	0	2	1	0	0	0	0	0	0	4.120501041	4.158635139	4.156946182	1.995462894	0.505337238	8.302238464	1.752592043	0.399447897	8.199388461
23	0	2	1	0	0	0	0	0	0	4.120141983	4.162055016	4.150485516	1.698502898	0.715398431	9.090096474	1.92553841	0.362448508	8.100327318
24	0	3	2	0	0	0	0	0	0	4.117187023	4.155990601	4.139505386	0.99400717	0.105118982	10.33206844	1.946665059	0.316800798	7.910798636
25	0	3	2	0	0	0	0	0	0	4.140329361	4.16999197	4.141511917	1.279074669	0.156328753	10.59375954	1.921218444	0.32952075	7.553536285
26	1	3	2	0	0	0	0	0	0	4.153363228	4.17228508	4.141982079	1.057027698	0.187797964	10.60626602	1.870076548	0.334057393	7.05194742
27	1	3	2	0	0	0	0	0	0	4.154819965	4.172569275	4.142924309	0.792928219	0.155963868	8.175835609	1.824762101	0.326142496	6.44800702
28	1	3	2	0	0	0	0	0	0	4.155424118	4.172662258	4.139955521	0.941906869	0.140428394	6.58817482	1.993554912	0.320131344	6.133574399
29	1	3	2	0	0	0	0	0	0	4.152279854	4.17500782	4.141196251	3.419743538	0.424978495	8.179750443	2.198043476	0.327561258	5.9352355
30	1	3	2	0	0	0	0	0	0	4.158815861	4.17605114	4.144438267	2.268413544	0.574355841	9.761405945	2.05403354	0.29337139	5.755376599
31	1	3	2	0	0	0	0	0	0	4.178672791	4.204865456	4.155962944	2.660602331	1.234775186	4.675850868	1.998136119	0.251042072	5.527514544
32	2	3	2	0	0	0	0	0	0	4.18283987	4.201489449	4.147618771	2.170842648	0.193443716	3.887826443	1.902620966	0.144291566	5.671368339
33	2	3	2	0	0	0	0	0	0	4.188532829	4.226169109	4.166024685	3.897872925	0.098343961	7.212565899	1.81213043	0.131640587	6.033695871
34	3	3	2	0	0	0	0	0	0	4.198441982	4.227850437	4.170646191	1.930896044	0.213273615	7.005280972	1.601969004	0.129081899	6.500672687
35	3	3	2	0	0	0	0	0	0	4.203915119	4.254034996	4.180164337	0.7140944	0.245038465	6.402182579	1.564432458	0.113490873	7.024610043
36	3	3	2	0	0	0	0	0	0	4.197185993	4.257390976	4.179862499	0.716513813	0.206231818	5.076282024	1.554662206	0.094669175	7.284419363
37	3	3	2	0	0	0	0	0	0	4.185828209	4.261283875	4.167765617	0.558568776	0.1007341	3.962921619	1.550565725	0.092002686	7.488902439
38	3	4	2	0	0	0	0	0	0	4.18396616	4.254338264	4.169107914	2.649649143	0.089841194	4.717076778	1.55272143	0.09636286	8.188973383
39	3	4	3	0	0	0	0	0	0	4.182152748	4.257615566	4.166514874	3.19128108	0.222157449	4.406446934	1.416099749	0.09595452	8.648537289
40	3	4	4	0	0	0	0	0	0	4.204882622	4.264697075	4.180478573	1.835634232	0.048889942	6.201302528	1.223835084	0.082680842	8.866119341
41	3	4	4	0	0	0	0	0	0	4.225453854	4.268947124	4.193214417	1.653541923	0.108733349	7.254923344	1.212966047	0.081758629	8.898311745
42	3	4	4	0	0	0	0	0	0	4.247582436	4.259084702	4.202316284	1.609935641	0.060519621	6.258242607	1.132436574	0.079911782	8.787676985
43	3	4	4	0	0	0	0	0	0	4.246442318	4.259718895	4.197720528	1.175446749	0.054282941	7.873429298	1.048473618	0.079477248	9.126994566
44	3	4	4	0	0	0	0	0	0	4.257343292	4.256644249	4.218880177	1.58609724	0.070198402	12.34931087	1.137300318	0.078211317	9.558951985
45	3	4	4	0	0	0	0	0	0	4.254609108	4.256054401	4.224459648	1.517994046	0.041772325	12.76859188	1.181821975	0.076417421	9.482523485
46	4	4	4	0	0	0	0	0	0	4.26713419	4.253334522	4.231471539	0.606621623	0.03799979	9.260085106	1.305976662	0.07717369	9.628833857
47	5	4	4	0	0	0	0	0	0	4.260968208	4.252473354	4.23388958	0.671452522	0.176900432	7.325595856	1.320641209	0.076687774	9.901686322
48	5	4	5	0	0	0	0	0	0	4.26021862	4.256940365	4.229907036	0.58228153	0.14869602	11.66370201	1.327983428	0.064011148	10.11834673
49	5	4	5	0	0	0	0	0	0	4.259250164	4.251614571	4.2277565	1.146810651	0.085349455	9.772279739	1.497534416	0.054551319	10.28553382
50	5	4	5	0	0	0	0	0	0	4.263169289	4.250098705	4.227510929	1.076369762	0.07614699	6.79984951	1.561545307	0.050060353	9.975430489
51	5	4	5	0	0	0	0	0	0	4.260174751	4.244775295	4.225142479	1.716074824	0.038745597	6.555418968	1.543565967	0.048236683	9.828550079
52	6	4	6	0	0	0	0	0	0	4.263924599	4.249015808	4.222718239	0.767717719	0.088418029	6.037940979	1.471290648	0.049199987	9.746866746
53	6	4	6	0	0	0	0	0	0	4.27676487	4.252294064	4.235438347	0.686343133	0.055739745	9.990736008	1.499169485	0.043765825	9.469701637
54	6	4	6	0	0	0	0	0	0	4.274055481	4.253425598	4.234491348	2.152540445	0.040357705	12.6249609	1.502982237	0.041565229	8.780721274
55	6	4	6	0	0	0	0	0	0	4.282811642	4.260502815	4.239784241	2.075835466	0.050465539	11.50859737	1.362769485	0.041029518	8.029537461
56	6	4	6	0	0	0	0	0	0	4.283807755	4.260025501	4.238959312	2.883695602	0.050091285	14.37800598	1.272776257	0.0390595	7.249769709
57	6	4	7	0	0	0	0	0	0	4.280786514	4.263200283	4.235031128	0.76793164	0.03265471	12.26146221	1.064727046	0.040494346	6.254023985
58	6	4	7	0	0	0	0	0	0	4.280612469	4.262294769	4.234577656	0.752216935	0.037457548	9.708860397	1.087351252	0.0431687	5.476098711
59	6	4	7	0	0	0	0	0	0	4.276655197	4.261666298	4.232967854	2.447342396	0.0446379	13.50275993	1.118145363	0.042744354	4.776834184
60	6	4	7	0	0	0	0	0	0	4.276922226	4.263016701	4.232635498	1.850930452	0.035948832	6.361143112	0.956133441	0.041093288	3.837106726
61	6	4	7	0	0	0	0	0	0	4.285734653	4.266524315	4.244963169	0.878597021	0.056086626	5.184165001	0.897502303	0.040960294	3.515787927
62	6	4	7	0	0	0	0	0	0	4.284514427	4.263963699	4.248210907	0.921046317	0.049341932	5.656902313	0.895508398	0.038528321	3.226587686
63	6	4	7	0	0	0	0	0	0	4.283190727	4.263343811	4.248632431	1.074384928	0.02864225	2.989124775	0.874000793	0.037590917	2.876592116
64	6	4	7	0	0	0	0	0	0	4.278372288	4.259606838	4.249416351	0.728283405	0.031533193	2.411952019	0.839847738	0.043700419	2.721783205
65	6	4	7	0	0	0	0	0	0	4.276627064	4.260183811	4.24661541	0.610200167	0.034464888	4.361938953	0.878100894	0.049822177	2.571589416
66	6	4	7	0	0	0	0	0	0	4.275904179	4.258710861	4.247324944	1.085909963	0.028795332	2.931152105	0.880010074	0.053101381	2.210228086
67	6	5	7	0	0	0	0	0	0	4.276445389	4.258735657	4.245723248	0.595154285	0.065874591	3.424803019	0.857821811	0.061586071	2.066550602
68	7	5	7	0	0	0	0	0	0	4.279450893	4.256295681	4.244434357	1.0167979	0.062072609	3.704284191	0.866022197	0.060533596	1.796775162
69	7	5	7	0	0	0	0	0	0	4.277559757	4.2556777	4.239629745	1.090952158	0.032789737	2.016950607	0.941152258	0.058488414	1.514207043
70	7	5	7	0	0	0	0	0	0	4.278021336	4.256370544	4.234942436	0.66521126	0.026476184	3.165757895	0.911641197	0.058836746	1.397098146
71	7	5	7	0	0	0	0	0	0	4.283659458	4.258555889	4.246085167	1.20598793	0.034485891	2.826636314	0.939839488	0.059051204	1.241743852
72	7	5	7	0	0	0	0	0	0	4.287342548	4.254409313	4.242785454	0.856664062	0.029334929	2.002962351	0.87907278	0.05923248	1.070048592
73	7	5	7	0	0	0	0	0	0	4.284547329	4.25282383	4.242794514	0.684462667	0.039030477	1.806951046	0.859912964	0.060580913	0.960198001
74	7	5	7	0	0	0	0	0	0	4.281732082	4.251952171	4.238612175	0.698701322	0.09584678	1.286226749	0.86123486	0.061292754	0.813642635
75	7	5	7	0	0	0	0	0	0	4.277380466	4.24846077	4.239598751	1.149068117	0.098872527	0.759820342	0.846646764	0.060389809	0.709450687
76	7	5	7	0	0	0	0	0	0	4.276093006	4.247588634	4.239340782	0.631201148	0.070536137	0.386964321	0.805203557	0.055375454	0.653532611
77	7	5	7	0	0	0	0	0	0	4.268092155	4.251860619	4.231130123	0.841839075	0.122126922	1.350699782	0.820956572	0.053604576	0.631895422
78	7	6	7	0	0	0	0	0	0	4.26722908	4.248690128	4.230587006	0.685358524	0.054297365	0.457273185	0.808422983	0.047554532	0.517827887
79	7	7	7	0	0	0	0	0	0	4.268857956	4.249238968	4.232063293	1.843228579	0.039575603	0.596034884	0.823881171	0.047772567	0.489109867
80	7	7	7	0	0	0	0	0	0	4.270644188	4.24664259	4.230620861	0.766330481	0.036621395	0.728752732	0.741034275	0.048791192	0.446006811
81	7	8	7	0	0	0	0	0	0	4.271809101	4.245987415	4.229712486	0.975392461	0.028835218	1.456860662	0.772579296	0.050845504	0.393556289
82	7	8	7	0	0	0	0	0	0	4.270602703	4.244009972	4.229105949	0.537554145	0.036479931	0.93798846	0.755158002	0.054714604	0.277395632
83	7	8	7	0	0	0	0	0	0	4.276785374	4.251023293	4.237261772	0.645906091	0.044167683	0.794605851	0.764218509	0.057264392	0.2119398
84	7	8	7	0	0	0	0	0	0	4.280189037	4.250519276	4.2368927	0.699003518	0.046860728	0.194842011	0.8114394	0.058410614	0.175417293
85	7	8	7	0	0	0	0	0	0	4.27915287	4.248914242	4.234053612	0.538232267	0.085914388	0.140115321	0.831254352	0.058867267	0.202761289
86	7	9	7	0	0	0	0	0	0	4.275930882	4.246398926	4.232110023	0.69319284	0.043714624	0.144721508	0.865223559	0.057116648	0.269852115
87	7	9	7	0	0	0	0	0	0	4.275146484	4.244806767	4.235124588	0.804484308	0.051056474	0.148955241	0.897753683	0.0580684	0.301084943
88	8	10	7	0	0	0	0	0	0	4.279170513	4.247807026	4.240403652	0.703969598	0.055576436	0.095956907	0.940368474	0.055247761	0.353177261
89	8	10	7	0	0	0	0	0	0	4.277798653	4.246748447	4.239808083	0.855398595	0.056695759	0.141374961	0.98248698	0.0564945	0.450808749
90	8	10	7	0	0	0	0	0	0	4.277988911	4.24414444	4.241827965	0.93191272	0.050780471	0.121901266	1.015655604	0.05617464	0.593752986
91	9	10	9	0	0	0	0	0	0	4.284225464	4.245997429	4.250004768	1.113325715	0.059218835	0.151796997	1.120849972	0.058051978	0.835552146
92	9	10	9	0	0	0	0	0	0	4.282495499	4.245836735	4.249987125	0.783758223	0.071395308	0.179093435	1.134875314	0.057693046	1.189857398
93	9	10	10	0	0	0	0	0	0	4.285884857	4.249075413	4.254170418	0.637219727	0.064527608	0.217974305	1.248526346	0.057798704	1.595907639
94	9	12	11	0	0	0	0	0	0	4.283820629	4.248309612	4.254367828	1.165335894	0.056776118	0.392858267	1.450169222	0.058785461	2.458565652
95	9	12	11	0	0	0	0	0	0	4.285082817	4.246906757	4.253723145	0.916967988	0.051883917	0.495625973	1.610690534	0.061181549	3.572604055
96	9	12	11	0	0	0	0	0	0	4.285178661	4.246472359	4.250006199	0.911893547	0.066657573	0.878114402	2.007801636	0.071840113	5.195822981
97	9	12	11	0	0	0	0	0	0	4.284845829	4.245732307	4.248038769	1.051024199	0.054183897	0.488282621	2.488205563	0.070748632	7.972614147
98	9	12	12	0	0	0	0	0	0	4.287364006	4.24684	4.255260944	1.273247004	0.020029454	0.721970737	2.66900483	0.071197442	10.97447768
99	9	13	12	0	0	0	0	0	0	4.291181564	4.24964571	4.260071754	1.167273164	0.069290563	1.169903278	2.615935423	0.078146316	13.86745381
100	9	13	13	0	0	0	0	0	0	4.289664268	4.249297142	4.259530544	1.220253468	0.053177301	1.713761568	2.586940597	0.077026527	16.64654066
101	9	13	13	0	0	0	0	0	0	4.286747932	4.249653816	4.257652283	2.08905077	0.07143119	2.781692028	2.54602034	0.107858988	17.82904486
102	10	13	13	0	0	0	0	0	0	4.286628723	4.248410225	4.257452965	1.26760447	0.055270575	4.049154758	2.400905311	0.107256081	20.88878237
103	10	13	13	0	0	0	0	0	0	4.287293434	4.24675703	4.261737823	2.033919573	0.072557546	4.645646095	2.324320658	0.124437239	23.28091067
104	10	14	13	0	0	0	0	0	0	4.287073135	4.246940613	4.26332283	2.855291367	0.075381942	9.707212448	2.188461569	0.176847887	25.46165302
105	10	14	13	0	0	0	0	0	0	4.288298607	4.245665073	4.264082909	2.931070328	0.083133079	12.64728069	1.991170097	0.222818857	25.86843777
106	10	15	13	0	0	0	0	0	0	4.292658329	4.24688673	4.264331818	5.285190105	0.16912812	18.35103416	2.180388879	0.274835058	25.757469
107	10	15	14	0	0	0	0	0	0	4.295126915	4.245648861	4.263219357	6.196336746	0.054651283	31.42281723	1.989669361	0.305567315	24.58845806
108	10	15	16	0	0	0	0	0	0	4.298324585	4.244238377	4.263545036	3.039816141	0.059120804	33.50878143	1.687731976	0.396941039	22.21381404
109	10	15	16	0	0	0	0	0	0	4.299183846	4.242738724	4.263584137	0.689483523	0.096467078	32.54470825	1.752936856	0.44210671	19.58515462
110	10	15	19	0	0	0	0	0	0	4.298391819	4.244212151	4.259022713	0.848330081	0.056972884	31.73985863	2.004637745	0.478328542	17.19693886
111	10	15	19	0	0	0	0	0	0	4.298518181	4.242043018	4.256883144	0.770130634	0.392334372	14.72130775	1.969295215	0.515659924	14.80691221
112	10	15	19	0	0	0	0	0	0	4.299934387	4.240738869	4.255561829	0.492785454	0.064799212	36.43880463	1.952381638	0.520214304	13.86852446
113	10	15	19	0	0	0	0	0	0	4.297859192	4.240263939	4.252603531	0.425173283	0.244263306	30.36256599	2.410292219	0.563649534	10.87879313
114	10	15	19	0	0	0	0	0	0	4.29901123	4.24290514	4.262034416	0.5394696	0.649074674	28.63381195	2.802893622	0.583710776	8.440463218
115	10	15	19	0	0	0	0	0	0	4.30146265	4.240967751	4.260846138	0.685085177	0.581062615	14.18184471	3.202275401	0.561877619	6.184451017
116	10	15	19	0	0	0	0	0	0	4.302056789	4.24284029	4.262978077	5.012476921	0.655311286	11.4266243	3.242002861	0.533394648	5.226850011
117	10	15	19	0	0	0	0	0	0	4.304055214	4.245782852	4.259439468	3.18727541	0.507182956	5.491913795	2.973593284	0.495856453	4.547618714
118	10	15	19	0	0	0	0	0	0	4.307204247	4.251455307	4.254551411	2.875025511	1.059762239	5.301733017	2.845617527	0.464640509	4.338897011
119	10	15	19	0	0	0	0	0	0	4.302313328	4.254096985	4.252336502	3.757069826	0.555943191	4.593527794	2.700201712	0.378185284	4.283034065
120	10	15	19	0	0	0	0	0	0	4.296289444	4.256201744	4.251446724	3.458193302	0.49490723	6.274334908	2.448205829	0.335832574	4.345172752
121	10	15	19	0	0	0	0	0	0	4.290388107	4.261256218	4.25491333	0.459562242	0.467618078	5.449565411	2.39436246	0.296998633	4.194193363
122	10	15	19	0	0	0	0	0	0	4.292446613	4.260980606	4.255636215	0.584081292	0.442432553	4.399042606	2.725761603	0.258132681	4.162117611
123	10	16	19	0	0	0	0	0	0	4.283168316	4.263874054	4.259262085	5.529801846	0.542586744	3.551759958	2.808888766	0.219630168	4.476535494
124	10	16	19	0	0	0	0	0	0	4.273535728	4.266527176	4.261889935	4.743788719	0.464936972	3.540936947	2.397878663	0.172460568	5.320534468
125	10	16	19	0	0	0	0	0	5.16611E-07	4.274225712	4.267877102	4.264027596	4.932669163	0.408909947	3.817677736	2.03089545	0.131063917	6.40986137
126	10	16	19	0	0	0	0	0	5.16611E-07	4.270015717	4.271335125	4.266762733	1.12208724	0.267749935	3.648233652	1.661450955	0.095696287	8.321723895
127	10	16	19	0	0	0	0	0	5.16611E-07	4.269413948	4.270430565	4.26859808	2.059971571	0.242391139	3.955080032	1.613492917	0.073653601	11.56581404
128	10	16	19	0	0	0	0	0	5.16611E-07	4.268730164	4.275529861	4.273463726	1.779542089	0.163807571	3.195975065	1.476467821	0.072655836	15.47855822
129	10	16	19	0	0	0	0	0	1.49818E-05	4.271538258	4.278903484	4.275829792	1.275451541	0.108754769	4.687240601	1.38028509	0.078840238	20.39363172
130	10	16	19	0	0	0	0	0	1.49818E-05	4.275440216	4.282904625	4.279761791	0.985115111	0.090063378	5.277053356	1.31860079	0.091410699	25.76626418
131	12	16	19	0	0	0	0	0	1.49818E-05	4.280617237	4.290160656	4.280858517	2.865916252	0.067733876	4.61356163	1.27850966	0.103642274	34.092468
132	13	16	19	0	0	0	0	0	1.49818E-05	4.278395653	4.289549828	4.278459549	4.104952812	0.040092606	5.09673214	1.065755123	0.107799378	43.8302986
133	15	16	20	0	0	0	0	0	1.88564E-05	4.280292988	4.291969299	4.277258873	1.498480082	0.018904908	7.857639313	0.769504764	0.1137289	56.47048603
134	15	17	20	0	0	0	0	0	1.88564E-05	4.282600403	4.294806957	4.27746439	1.008690715	0.023721145	12.83574867	0.68829337	0.118479261	71.93547648
135	15	18	20	0	0	5.68E-06	0	0	4.1576E-05	4.28449297	4.294957161	4.281275749	0.706973374	0.009573816	15.52353287	0.637119022	0.12207618	85.48458672
136	15	18	20	0	0	0	0	0	5.52489E-05	4.286195278	4.294075012	4.284598351	0.868779719	0.019866008	24.84816551	0.666399896	0.12769969	98.9384424
137	15	18	20	0	0	0	0	0	0.000154551	4.288345814	4.295404911	4.284624577	0.594548821	0.025280388	39.33322525	0.621856283	0.127807981	113.7621821
138	15	18	20	0	0	0	0	0	0.001152254	4.288272381	4.295393944	4.283115387	0.552695513	0.231415734	46.99526596	0.594225057	0.125875108	134.0179912
139	15	19	20	0	0	0.000159117	0	0	0.001329121	4.287203312	4.297708035	4.284644127	0.721532047	0.231835991	57.2617836	0.590357962	0.105582763	150.0502014
140	15	19	20	0	0	0	0	0	0.001675169	4.28472662	4.300274849	4.282025337	0.596924245	0.247029841	63.78619766	0.570342625	0.084864711	172.4079642
141	15	19	20	0	0	0	0	0	0.001767777	4.282691956	4.29849577	4.280968666	0.544112682	0.224610701	96.86529541	0.575633268	0.063191413	198.2598842
142	15	19	20	0	0	0	0	0	0.002381779	4.283432007	4.296900749	4.280486584	0.525616348	0.113462016	111.7296982	0.584006247	0.046162621	217.0543511
143	15	19	20	0	0	4.26E-05	0	7.31037E-05	0.0024086	4.28533411	4.298930645	4.278296471	0.846198857	0.105317347	144.1387939	0.601838814	0.039743324	233.3890409
144	15	19	20	0	0	0	0	7.31037E-05	0.002583056	4.283791542	4.299323082	4.276648998	0.605154753	0.071158879	177.9725342	0.572315246	0.035315458	243.063274
145	15	19	20	0	0	0.000249916	0	7.87824E-05	0.002878095	4.285018921	4.302059174	4.276698589	0.445772886	0.063287258	161.8759613	0.558856617	0.035289336	247.4586057
146	15	20	20	0	0	0.000156085	0	0.000209008	0.003046106	4.284292221	4.303967476	4.276810169	1.029062986	0.071432427	163.5159454	0.573234591	0.040967597	246.4288899
147	15	20	20	0	0	0.001092324	0	0.00022909	0.003298852	4.28381443	4.302826405	4.275846004	0.378799975	0.021057205	187.9093018	0.525628339	0.045405957	245.0651287
148	15	20	21	0	0	0.010974728	0	0.000327799	0.003839839	4.285070896	4.301530361	4.28274107	0.290605336	0.004018792	262.1471252	0.56558266	0.052859378	233.6000737
149	15	20	21	0	0	0.001945542	0	0.000421487	0.003155983	4.282596588	4.299621582	4.280956268	0.510157466	0.008199933	223.3495789	0.617094715	0.059457215	210.0464418
150	15	20	21	0	0	0.003965644	0	0.000794221	0.003295499	4.284711361	4.29993248	4.284935951	0.501363337	0.003937427	303.1971741	0.604097824	0.063001061	189.9774337
151	15	20	22	0	0	0.001018688	0	0.001151542	0.003186685	4.286878586	4.301018238	4.286912918	0.655121326	0.00862356	348.1573181	0.603829533	0.065875745	162.6455758
152	16	20	22	0	0	0.00675402	0	0.001415229	0.005235195	4.286968231	4.302497864	4.284651279	0.636215448	0.037293985	303.6044312	0.671891762	0.066674725	131.2127927
153	16	20	23	0	0.000804141	0.000295033	0	0.001661713	0.006842939	4.287539482	4.302794456	4.281654358	0.721774578	0.042849746	291.4112854	0.683538819	0.06459148	103.8020584
154	16	20	23	0	0	0.001961635	0	0.001900726	0.007957099	4.289422989	4.303898811	4.278080463	0.521439612	0.05661083	250.5553589	0.64572916	0.062081819	77.46364466
155	16	20	24	0	6.25E-05	0.003245428	0	0.002514938	0.009403256	4.288706779	4.306009293	4.272900105	0.457109839	0.070871532	226.3211823	0.618775104	0.058040804	54.87383264
156	16	20	25	0	0.001432478	0.002098044	0	0.002557133	0.010343196	4.288599968	4.309259415	4.269985676	0.603930593	0.125748128	150.5490875	0.60941424	0.052269473	34.49508817
157	16	20	26	0	0.000220901	0.002936282	0	0.00295812	0.01125595	4.286996365	4.308466911	4.267168522	0.50539422	0.12025439	148.5145721	0.598478148	0.041754985	21.81659276
158	16	20	26	0	0.001085807	0.007043181	0	0.003641559	0.011534604	4.287045956	4.309139252	4.267450809	0.818297505	0.103044838	61.79369736	0.610409313	0.031901039	9.525745847
159	16	20	26	0	0.001030561	0.003452315	0	0.004062445	0.011670499	4.287872314	4.308258057	4.271080494	0.857237935	0.076594993	3.057173491	0.589391723	0.02508295	6.47801358
160	16	20	26	0	0.004100074	0.003480213	0	0.00450645	0.013161076	4.29055357	4.308360577	4.277637959	0.367191672	0.047182247	2.590490818	0.550834188	0.021616812	7.666228078
161	16	20	26	0	0.003930532	0.002768691	0	0.004469296	0.013512235	4.293363094	4.308603287	4.284712791	0.498412132	0.035558946	2.546737194	0.567040843	0.020909908	7.895244555
162	16	20	26	0	0.002900561	0.023552299	0	0.004579282	0.015137346	4.29477787	4.30941391	4.291750908	1.403805852	0.017412335	2.396703482	0.558702923	0.021751333	7.71849312
163	16	20	26	0	0.002711323	0.024439206	0	0.004672483	0.014459014	4.295143127	4.312729836	4.296803474	0.764333069	0.014378292	2.086354017	0.457388248	0.023664668	7.614167782
164	17	21	26	0	0.003433285	0.012550791	0	0.004754147	0.015390774	4.294844151	4.312734604	4.295835018	0.305868328	0.01524348	1.688734055	0.416524693	0.025533405	7.849882326
165	17	21	26	0	0.006756326	0.017869364	0	0.004951717	0.015719784	4.296038628	4.314416409	4.302591801	0.224944994	0.012159662	2.067426682	0.419663203	0.027090472	8.391430448
166	17	21	26	0	0.000526619	0.013584772	0	0.004679084	0.015310051	4.295064449	4.314536095	4.303603649	0.354140341	0.007386893	2.154993057	0.430666287	0.029025637	9.043625772
167	17	21	26	0	0.005843326	0.012138332	0	0.005219056	0.016001385	4.29725647	4.314923286	4.308159828	0.483633578	0.010088763	11.08563805	0.428177853	0.030490754	9.766849285
168	17	21	27	0	0.007738737	0.006001474	0	0.005358592	0.018272397	4.300275803	4.31451416	4.309717178	0.636637032	0.011860979	13.31525612	0.406494413	0.032571282	9.568601202
169	17	21	27	0	0.005715547	0.008538032	0	0.005264745	0.01998954	4.300307274	4.31473875	4.309978485	0.587104023	0.028045865	28.26864243	0.376179268	0.034489223	8.880730439
170	17	21	27	0	0.005914617	0.01984866	0	0.005028278	0.021934618	4.301725864	4.316177845	4.312975407	0.433105052	0.038467474	16.12753296	0.348647192	0.035611938	6.396687388
171	17	21	27	0	0.003691383	0.007342966	0	0.006694809	0.023818408	4.303807259	4.317383766	4.315198421	0.545464873	0.0394063	5.10967207	0.338300313	0.035003807	4.988870675
172	17	21	28	0	0.005140378	0.020644907	0	0.007985719	0.025416187	4.303177834	4.315233231	4.314507484	0.406695008	0.044814616	0.602471411	0.316705467	0.034494736	4.56695717
173	17	22	28	0	0.003925768	0.01609065	0	0.00938166	0.026521158	4.299338341	4.315750599	4.316963196	0.28934443	0.038459029	1.249124765	0.314416472	0.033619778	4.591343907
174	17	22	28	0	0.003609634	0.034688566	0	0.010317176	0.025766912	4.299667835	4.313985348	4.316711426	0.314833969	0.03493439	4.679214001	0.320930718	0.032407165	4.709676596
175	17	22	28	0	0.005606555	0.016169898	0	0.010957719	0.023803838	4.298687458	4.315085888	4.319716454	0.340391934	0.032371216	7.645763397	0.330052437	0.031107491	4.394906515
176	17	22	28	0	0.00375736	0.013362309	0	0.010968613	0.02323126	4.29699707	4.31534481	4.318185806	0.345978916	0.03344648	9.241575241	0.339284541	0.029693054	3.85253223
177	17	22	28	0	0.006466315	0.021189444	0	0.011132343	0.025303838	4.295810699	4.316502094	4.317518234	0.326767564	0.023503181	10.1104517	0.345349571	0.028847221	3.098120949
178	17	22	28	0	0.007378217	0.037119459	0	0.011398274	0.025658169	4.295645237	4.317709923	4.315015316	0.245115742	0.032974578	8.904909134	0.363856347	0.029114736	2.232942928
179	17	22	28	0	0.006706423	0.024890045	0	0.012098161	0.025284305	4.293504715	4.318927765	4.319807053	0.303170443	0.032958325	5.748677731	0.397375616	0.027976881	1.464389441
180	17	22	28	0	0.003114406	0.029933894	0	0.012328425	0.023780787	4.294445038	4.321390152	4.323942184	0.284251183	0.040395729	0.944168866	0.420691035	0.026563066	0.970344839
181	17	22	28	0	0.024246458	0.040570349	0	0.013129703	0.021847692	4.294214725	4.322197437	4.327929497	0.319289386	0.03177803	0.64154911	0.447282263	0.024215923	0.929589859
182	17	22	28	0	0.017891392	0.024918536	0	0.012042064	0.020462318	4.29435873	4.320559502	4.326648235	0.307921559	0.033806518	0.468623519	0.46073421	0.023019459	0.901545078
183	17	22	28	0	0.020495735	0.03279959	0	0.011045448	0.01951572	4.294487953	4.321286201	4.331068039	0.381516069	0.035190087	0.870725513	0.477834558	0.021906133	0.894391721
184	17	22	28	0	0.014216439	0.00779394	0	0.009402168	0.017866098	4.294517994	4.321808815	4.332529068	0.361001134	0.025120281	2.550784349	0.505459515	0.020349718	0.851027402
185	17	23	28	0	0.010655609	0.013094752	0	0.009072804	0.0192938	4.294722557	4.320827961	4.331644058	0.415172875	0.020637978	1.216743112	0.526813843	0.018854615	0.657692692
186	17	23	28	0	0.005726384	0.009871539	0	0.008327059	0.019168436	4.293539047	4.320103168	4.332128525	0.441945076	0.016812412	1.679646254	0.543865144	0.017745554	0.598091808
187	17	23	28	0	0.005558392	0.036160674	0	0.008670846	0.019138024	4.293667316	4.321311474	4.332933426	0.412694246	0.024142308	0.943051159	0.5360457	0.017163051	0.490145849
188	17	25	28	0	0.009391561	0.025087081	0	0.01014738	0.016646612	4.295822144	4.322015285	4.334076405	0.530342102	0.026445847	0.593493462	0.529063791	0.015398993	0.446865941
189	17	25	28	0	0.015076968	0.033006959	0	0.009952035	0.016369499	4.29585743	4.321995258	4.335148811	0.613827705	0.020458177	0.450820774	0.513354459	0.013728361	0.432237292
190	17	26	28	0	0.009239331	0.008351343	0	0.009911496	0.01499006	4.29591465	4.323200703	4.336001396	0.55964005	0.017406356	0.314187109	0.483431664	0.011961045	0.432893959
191	17	26	28	0	0.011928461	0.008669854	0	0.01003328	0.015063396	4.296282768	4.322481632	4.335659504	0.576754689	0.014577162	0.495864093	0.459935034	0.011190124	0.444264355
192	17	26	28	0	0.012282433	0.025331227	0	0.010809721	0.016235711	4.29554224	4.322397232	4.333714485	0.467260808	0.018616926	0.333056509	0.430895521	0.010335863	0.439368251
193	17	26	28	0	0.006928613	0.014505967	0	0.011186037	0.015907584	4.295843601	4.322967529	4.335670471	0.496025383	0.021559926	0.389936596	0.414261089	0.009615456	0.4521939
194	17	27	28	0	0.002419657	0.014653747	0	0.010746664	0.017230031	4.294521332	4.322383881	4.33432579	0.685390592	0.018069526	0.393718004	0.40524981	0.008264859	0.450094933
195	17	27	28	0	0.010593436	0.023498654	0	0.0110508	0.016864707	4.295502663	4.32328701	4.337842941	0.595898747	0.008674148	0.424102545	0.369734639	0.007777559	0.451737293
196	17	27	28	0	0.002452415	0.01171575	0	0.010290577	0.016084681	4.295250893	4.323256969	4.337778568	0.602737188	0.008438307	0.561133385	0.343688802	0.007439596	0.452365656
197	17	27	28	0	0.009508042	0.009537007	0	0.010683065	0.016098901	4.296330929	4.327085972	4.341794968	0.355931193	0.010404877	0.492240697	0.333308263	0.007211418	0.431180106
198	17	27	28	0	0.021800259	0.008755145	0	0.010739993	0.016757894	4.298112392	4.330206871	4.34527874	0.335893244	0.004737673	0.466972172	0.357233933	0.007410957	0.400582891
199	17	27	28	0	0.007242768	0.022038842	0	0.01029679	0.018310811	4.298922539	4.334170341	4.346713066	0.357539445	0.008068892	0.432578325	0.367375713	0.008356304	0.396289863
200	17	27	28	0	0.014631045	0.017833125	0	0.01023098	0.019376577	4.30062294	4.336594582	4.347641945	0.284676969	0.001017705	0.458044112	0.36718928	0.008099939	0.39270838
201	17	27	28	0	0.010578952	0.00915804	0	0.009533637	0.01980385	4.301996231	4.337600708	4.352113724	0.301177114	0.008926222	0.439261466	0.367956476	0.008386055	0.384700203
202	17	27	28	0	0.020469312	0.021565313	0	0.009874363	0.022196767	4.302579403	4.338194847	4.354122162	0.257320046	0.005180291	0.442006946	0.368580247	0.007970558	0.423608227
203	17	28	28	0	0.016421905	0.021721834	0	0.009179209	0.023044995	4.303062439	4.338793755	4.353926182	0.284282058	0.010692452	0.474138647	0.370771801	0.008545405	0.445395296
204	17	29	29	0	0.002095513	0.029052889	3.34245E-06	0.008442782	0.023042533	4.303474426	4.339421272	4.35473156	0.396901309	0.006703358	0.366847962	0.369227859	0.007852772	0.424530346
205	17	29	29	0	0.00576516	0.01063518	3.34245E-06	0.009157879	0.021278938	4.303376675	4.339876175	4.354803562	0.294723719	0.012709221	0.411783963	0.367294444	0.007872177	0.400341102
206	17	29	29	0	0.002230979	0.014918366	3.34245E-06	0.009129939	0.022269147	4.303429604	4.340215206	4.357557774	0.309394538	0.004956556	0.431014538	0.399448617	0.007261791	0.377471765
207	17	29	29	0	0.00676978	0.011872167	3.34245E-06	0.009412147	0.023527387	4.302818775	4.340419292	4.355940342	0.488551259	0.005928355	0.328092337	0.425584311	0.00738002	0.359697016
208	17	29	29	0	0.010134252	0.016785933	3.34245E-06	0.009574216	0.024792743	4.301584244	4.340391636	4.359181404	0.619113564	0.012599805	0.155671328	0.397140236	0.007065673	0.35232144
209	17	29	29	0	0.016925026	0.025837235	0.000293968	0.009256752	0.024246257	4.300965309	4.339103222	4.358340263	0.447452813	0.015136486	0.419748873	0.365038767	0.006811277	0.375024803
210	17	29	29	0	0.006518864	0.033762269	0.000338297	0.008752351	0.024614565	4.303321838	4.338948727	4.361532688	0.355488688	0.00524888	0.393182009	0.357151997	0.005603393	0.372502389
211	17	30	29	0	0.006960271	0.022533124	0.000338555	0.009623282	0.024174392	4.304846287	4.338704586	4.362073898	0.293116122	0.004164983	0.369954169	0.357358579	0.005591293	0.426209828
212	18	30	29	0	0.014326931	0.035480123	0.000764663	0.009744187	0.028087678	4.304738998	4.338398933	4.362099648	0.308038592	0.004355751	0.867249727	0.3727914	0.005580177	0.448703207
213	18	30	30	0	0.012822622	0.030895824	0.000771324	0.00911118	0.027129223	4.306017876	4.337565899	4.362525463	0.281427145	0.011503608	0.681664705	0.38152842	0.005533505	0.38622904
214	18	30	30	3.68E-05	0.0083212	0.021694751	0.000817913	0.008822589	0.027149884	4.304924488	4.337333679	4.362289906	0.267298698	0.003073484	0.244624197	0.391473238	0.004549558	0.336247037
215	18	30	30	0	0.00996159	0.009653342	0.000819987	0.008378827	0.028382428	4.304747581	4.337230206	4.363516331	0.375633746	0.006916821	0.100766279	0.435606635	0.004665242	0.333261611
216	18	30	30	0	0.005457817	0.021527482	0.000819987	0.009880586	0.028679726	4.303913116	4.336362839	4.361959457	0.648419619	0.00599497	0.160221249	0.464387375	0.005202288	0.353064866
217	18	30	30	0	0.005335265	0.02875901	0.000819987	0.011380612	0.02865274	4.30288744	4.337405682	4.363064766	0.596887171	0.00625708	0.235492304	0.505291723	0.004752261	0.377497528
218	18	30	30	0	0.008552543	0.025791081	0.000819987	0.013954013	0.027542493	4.302711964	4.339535236	4.364692688	0.175666437	0.002470536	0.246960998	0.532254052	0.004998006	0.394656636
219	18	30	30	0.003196884	0.006642146	0.010774585	0.000819987	0.014935917	0.026739026	4.304989815	4.342063427	4.366790771	0.26599741	0.009801454	0.405408323	0.589280088	0.005605191	0.408263765
220	18	30	30	0.000487617	0.011376616	0.029888624	0.000529361	0.015428025	0.027451629	4.308149815	4.344472885	4.366989136	0.360698342	0.001849756	0.392002314	0.577463966	0.004793654	0.405575861
221	18	30	30	2.83E-06	0.016099103	0.02892036	0.000485032	0.014848159	0.026108834	4.307492733	4.343344688	4.366499424	0.357761085	0.005115783	0.983963847	0.569409324	0.005366171	0.403227378
222	18	30	30	0.004687197	0.008290226	0.065579273	0.000484775	0.013897833	0.024701105	4.310203075	4.343940735	4.367484093	0.462877154	0.004042699	0.617381334	0.571903326	0.004958826	0.492347278
223	19	30	30	7.33E-05	0.007363854	0.024937119	5.86661E-05	0.013615679	0.020300402	4.312468529	4.346427917	4.368555069	0.404145807	0.003842359	0.180033892	0.549070253	0.005516995	0.554771635
224	19	30	30	0.000512471	0.009648114	0.031123092	5.20052E-05	0.013758201	0.018636031	4.314466476	4.347788811	4.369153023	0.390820146	0.000680195	0.13186267	0.547579757	0.006052785	0.573016142
225	19	30	31	5.96E-05	0.00343982	0.035252735	8.36415E-05	0.01351733	0.017270747	4.315675735	4.350035191	4.370467663	0.752766073	0.004346006	0.211784512	0.543709197	0.006127948	0.574023293
226	19	30	31	0	0.026480945	0.012923625	7.82246E-05	0.014051538	0.014458021	4.317492008	4.352622986	4.372008324	0.69222188	0.012824327	0.318602085	0.511292729	0.006598178	0.59478307
227	19	30	31	0	0.021958103	0.021230636	7.92554E-05	0.01209022	0.014112245	4.318197727	4.352969646	4.374295235	1.098367453	0.001044678	0.428980529	0.472975045	0.00590807	0.627872372
228	19	30	31	0	0.033642672	0.016546287	0.000104052	0.011213038	0.01634695	4.320156097	4.353795052	4.376390934	0.893472791	0.008960274	0.424242496	0.40277826	0.007009558	0.63029322
229	19	30	31	0	0.019353494	0.016952945	0.000104052	0.010081709	0.01637161	4.322636604	4.353230476	4.377911568	0.802952826	0.009149571	0.396639407	0.353011754	0.006618466	0.630667248
230	19	30	31	0	0.012055334	0.018613223	0.000104052	0.009628251	0.016934139	4.322344303	4.352087021	4.377077103	0.136020064	0.000874551	0.375841379	0.294399626	0.006554744	0.629312905
231	19	31	31	0	0.004998087	0.015117881	0.000104052	0.00998244	0.01710541	4.321268559	4.351098537	4.378318787	0.27209729	0.008147434	0.366169006	0.299648519	0.007604643	0.628038184
232	19	31	31	0	0.005645514	0.013435343	0.000104052	0.010441555	0.0175124	4.320313454	4.351264	4.380489826	0.385195106	0.00063499	1.964282751	0.310484324	0.006914882	0.658781304
233	19	31	31	0	0.005186533	0.017171536	0.000113343	0.011274463	0.017814908	4.320910931	4.351455212	4.381798744	0.211713344	0.010182563	1.304049253	0.302855051	0.00760658	0.537407694
234	19	31	31	0	0.008931592	0.006629035	0.000202137	0.013294999	0.017951365	4.320323944	4.351054192	4.381528378	0.387750357	0.009736046	0.380723476	0.345342952	0.007817937	0.436056088
235	19	31	31	0.00086047	0.006998539	0.01610497	0.000202137	0.014095712	0.018470588	4.319475174	4.352434635	4.383765221	0.348243982	0.001506986	0.142941326	0.351169141	0.006965693	0.422617175
236	19	31	31	0	0.009316104	0.004312748	0.000124423	0.01515579	0.017860618	4.318031788	4.354167938	4.385495186	0.396184921	0.009518537	0.440142065	0.346693184	0.007922057	0.468712219
237	19	31	31	1.13E-05	0.004906451	0.009120087	0.000132558	0.015528789	0.018767302	4.318100452	4.354466438	4.387910843	0.270727366	0.005233141	0.682584405	0.353828803	0.008484719	0.465933805
238	19	31	31	0.000272768	0.0123091	0.045812391	0.00014339	0.017556154	0.018763986	4.317224026	4.355898857	4.388411999	0.32620281	0.013161049	0.455609858	0.354857289	0.012214167	0.443194739
239	19	32	32	0	0.021198051	0.016817555	0.000118593	0.018259509	0.018272414	4.315531731	4.356692314	4.389346123	0.346041232	0.004658256	0.428356797	0.349384594	0.012745771	0.437371067
240	19	32	33	0	0.014365462	0.02314076	0.000118593	0.018349419	0.01824672	4.314655304	4.358108044	4.390257835	0.158219412	0.008448633	0.381741643	0.333800481	0.012329467	0.431156849
241	19	32	33	0	0.015951408	0.020497207	0.000118593	0.017867124	0.018462865	4.31313324	4.359761715	4.390969276	0.193757892	0.012423435	0.361819446	0.335040712	0.013330086	0.427473737
242	19	32	33	0	0.010048348	0.019594768	0.000118593	0.018278374	0.017671218	4.311487675	4.36226368	4.39154768	0.391291142	0.000560065	0.704343319	0.335456153	0.012908593	0.451452448
243	19	32	33	0.000102193	0.01480751	0.016762935	0.000130188	0.018442083	0.019199209	4.312267303	4.364488602	4.39226675	0.301273108	0.008243665	0.62917304	0.33702038	0.013926186	0.489695102
244	19	32	34	0.000976736	0.027412428	0.018672554	0.000231992	0.018240988	0.019260191	4.314297199	4.366475582	4.394125462	0.679080248	0.012507497	0.189181596	0.336984701	0.015637743	0.475395791
245	19	32	34	0	0.017739432	0.012340494	0.000149128	0.017834685	0.018892798	4.316469669	4.368374825	4.39447546	0.451838434	0.000361359	0.232895434	0.328088843	0.015560884	0.470694595
246	19	32	36	5.62E-06	0.018659402	0.009395299	0.00017339	0.018971136	0.020194778	4.318263054	4.370131969	4.394620419	0.299008459	0.012026994	0.649986804	0.336972579	0.017969002	0.478597518
247	19	32	36	8.95E-05	0.013419089	0.014286273	0.000685654	0.018591369	0.020290615	4.318594933	4.370077133	4.39482069	0.474676728	0.015707815	0.409579515	0.353840837	0.017927151	0.483563154
248	19	32	37	0.000130486	0.027207466	0.009083606	0.000707315	0.019272788	0.020633925	4.318027496	4.371136665	4.394462585	0.282040715	0.046257067	0.432454675	0.371021118	0.018238921	0.485348459
249	19	32	38	0	0.020046009	0.040405106	0.000741627	0.017936334	0.020758071	4.319144726	4.369943619	4.395882607	0.266003162	0.019008692	0.391549468	0.407590599	0.014389038	0.481803895
250	19	32	38	0	0.02218705	0.016534913	0.000741627	0.018592941	0.018283966	4.317051888	4.369320869	4.397344112	0.174615994	7.89E-05	0.360000402	0.429718647	0.015131352	0.478003026
251	19	32	38	0	0.009060222	0.025518358	0.000741627	0.018078945	0.017090142	4.314973354	4.369913578	4.398762703	0.171861947	0.019455444	0.341227412	0.435051853	0.015481726	0.475296255
252	19	32	39	0	0.020475162	0.011789094	0.000770525	0.018697148	0.016035378	4.313455582	4.370793343	4.399691105	0.19832775	0.00778701	0.625585258	0.435958204	0.014439974	0.474180258
253	19	32	40	0.000127548	0.011849142	0.036402661	0.000770525	0.018708365	0.015549127	4.314185619	4.370854855	4.400935173	0.408497632	0.011753588	1.125012517	0.434237511	0.014104609	0.626441109
254	21	32	42	0.001222042	0.012595466	0.017433742	0.000762799	0.019855546	0.014224481	4.314141273	4.371805668	4.402209282	0.300880641	0.027070791	0.471880615	0.413716542	0.013425135	0.675657618
255	21	32	44	6.52E-05	0.022943091	0.01463123	0.000651704	0.021301187	0.013980258	4.314549923	4.371683598	4.402964592	0.581225812	0.01166205	0.137468442	0.401866554	0.012056943	0.687218399
256	21	32	44	0.00026689	0.030240394	0.026662273	0.000858044	0.021619639	0.014106035	4.312722206	4.370198727	4.4030509	0.549559534	0.026850652	0.319827586	0.367613652	0.012172711	0.689818336
257	21	32	45	0.005640512	0.014481968	0.010449509	0.000833782	0.022109848	0.012276416	4.311158657	4.369158745	4.403798103	0.484559298	0.011566642	0.704608798	0.34742001	0.010218357	0.72035356
258	21	32	45	0.00032776	0.020914702	0.018062687	0.000749434	0.021435123	0.013179773	4.311097145	4.367222786	4.405889511	0.663659811	0.019137282	0.429217875	0.320389313	0.013618189	0.779903119
259	21	32	45	0.000507925	0.012506473	0.010449208	0.001675929	0.02068469	0.012338274	4.31196785	4.366285801	4.408587456	0.684305012	0.003908347	0.393464476	0.277059239	0.012074867	0.904226785
260	21	33	46	0	0.02726868	0.013189945	0.001951047	0.020254329	0.01151564	4.312483788	4.364549637	4.410370827	0.509411693	0.027174147	0.349739909	0.240892214	0.012285187	0.912073734
261	21	33	46	0	0.016533092	0.003402854	0.002468129	0.020988761	0.010956647	4.313381195	4.363077641	4.413230419	0.233281255	0.003933039	0.330225915	0.226671461	0.012642585	0.918878027
262	21	33	47	0.000317872	0.015860461	0.013915949	0.002942775	0.023893797	0.010820415	4.313947678	4.360713005	4.415053368	0.181831807	0.007996171	0.328951448	0.223589796	0.014460462	0.922517457
263	21	33	47	0	0.020598548	0.006440335	0.003327915	0.02521151	0.009789231	4.313735008	4.360570908	4.414515018	0.179400131	0.004097997	2.300454617	0.223448844	0.015920128	0.922605284
264	21	33	51	4.26E-05	0.024468128	0.021831559	0.004096642	0.025924538	0.009296406	4.31482935	4.358353615	4.414338112	0.182766974	0.004279364	1.666394114	0.222617584	0.016246236	0.74190635
265	21	34	52	0	0.028497526	0.014747292	0.005366103	0.026221561	0.00759236	4.31597662	4.356764317	4.414128304	0.170530766	0.012020689	0.599049211	0.238504728	0.018331251	0.661640552
266	21	34	53	0.002334964	0.026446054	0.016014777	0.006043433	0.026719131	0.007626986	4.318302155	4.356561661	4.413809776	0.204443887	0.012935491	0.166067749	0.235097468	0.018985082	0.660146952
267	21	34	56	0	0.035632696	0.006536462	0.006411011	0.028276978	0.007407773	4.31968689	4.356079102	4.414271355	0.327429473	0.005352755	0.655715048	0.233002805	0.018501988	0.664126532
268	21	34	56	0.004712692	0.00706	0.020386431	0.006446125	0.028672003	0.007907128	4.319747448	4.354890347	4.414671421	0.187221631	0.048964798	1.35965395	0.229551146	0.019074922	0.623862785
269	21	35	57	0.010519199	0.012659929	0.008806198	0.00675571	0.031473696	0.006301665	4.320800304	4.354344368	4.415003777	0.187029004	0.002160744	1.796778202	0.230982297	0.017730428	0.557529838
270	21	35	60	0.003534227	0.007772508	0.001400232	0.005831653	0.035008213	0.005715733	4.321475506	4.353564262	4.417852402	0.286467731	0.006221866	0.479780912	0.240722836	0.020395905	0.475597597
271	21	35	61	0.005687898	0.035347432	0.007041029	0.00649296	0.03769478	0.006325348	4.322672367	4.353112221	4.419359684	0.352983415	0.031105522	0.424587131	0.24435934	0.021967981	0.469586897
272	21	35	61	0.005221103	0.04848849	0.001904299	0.006463363	0.038197104	0.006419525	4.321160793	4.352807045	4.421570778	0.199382931	0.023929685	0.370259643	0.240168199	0.022727012	0.464659855
273	21	35	61	0.004554411	0.030355299	0.002572929	0.0071904	0.03824594	0.006598939	4.321135044	4.352373123	4.421087265	0.180281341	0.024052499	0.32991755	0.25254626	0.025039654	0.460156553
274	21	35	61	0.008455999	0.028441854	0.001019261	0.007204017	0.041920866	0.006684766	4.320177078	4.351987839	4.42402792	0.170256272	0.007685185	0.312766343	0.262228845	0.026553647	0.457180301
275	21	36	61	0.014006637	0.027735384	0.003087055	0.006834361	0.044009005	0.007724446	4.319714069	4.351673126	4.424471855	0.357525557	0.027214531	0.783470333	0.269093994	0.026391353	0.455930624
276	21	37	61	0.007450632	0.033970792	0.015128171	0.005624231	0.044881241	0.008005491	4.318161011	4.351360798	4.424278259	0.133050904	0.019212831	0.582619607	0.251705286	0.02697725	0.412455338
277	21	37	61	0.006378326	0.043582376	0.013603437	0.004946901	0.046518507	0.007892751	4.316649914	4.350453377	4.42523098	0.181402594	0.007621453	0.209843129	0.258504572	0.027177035	0.575639098
278	21	37	62	0.000386247	0.039977971	0.012029366	0.004528252	0.04714129	0.006826983	4.314220428	4.348884583	4.424983978	0.289461225	0.011655023	0.212813839	0.263825254	0.031295192	0.688845129
279	21	37	62	0.008118129	0.037878618	0.002726343	0.004579331	0.04854568	0.006480907	4.313582897	4.346905708	4.425379753	0.202964291	0.034175374	0.629991531	0.262338652	0.036104363	0.709653816
280	21	38	63	0.000354578	0.051539622	0.002360945	0.003849571	0.049090217	0.006632037	4.313802242	4.347043037	4.426623821	0.294174939	0.031480983	0.895523548	0.261467038	0.03767278	0.669603138
281	21	38	63	0.010808602	0.037324738	0.008105989	0.003846423	0.048517048	0.006803821	4.314294338	4.34603405	4.429227829	0.326469272	0.023514707	0.413663208	0.247661974	0.038021816	0.653437144
282	21	38	63	0.005362328	0.040872999	0.008076976	0.003803706	0.050980183	0.006406094	4.315498829	4.346288681	4.431339741	0.306880862	0.039454862	0.37038967	0.230778006	0.039370377	0.756530308
283	21	38	66	0.013218506	0.049025688	0.003877861	0.003316222	0.051626917	0.006367406	4.316576004	4.346045017	4.434194088	0.335541606	0.049368747	0.320723325	0.220383853	0.037553644	0.921691183
284	21	38	66	0.004704199	0.07077948	0.003517018	0.002828525	0.052205323	0.006354625	4.317462921	4.345572948	4.435550213	0.286789775	0.040706426	0.297178775	0.203001269	0.036918594	1.093163643
285	21	38	71	0.004389783	0.051411387	0.012455744	0.002443405	0.048208274	0.006382155	4.317843437	4.344484329	4.437860489	0.245772913	0.005899946	0.299019903	0.189586631	0.03462935	1.108351988
286	21	38	72	0.00069521	0.037329976	0.006178556	0.002044333	0.048339476	0.006869276	4.31741333	4.344741821	4.438097	0.166249767	0.033659399	0.305242181	0.199498118	0.035846055	1.117515427
287	21	38	72	0	0.051980726	0.01388803	0.002108534	0.048969501	0.006657502	4.316036224	4.343560696	4.438838959	0.20784305	0.021410463	2.377640963	0.210713809	0.036645037	1.118855009
288	21	39	72	0.00177319	0.050432984	0.001879982	0.002132037	0.047708214	0.007201783	4.315423965	4.342692852	4.439164162	0.239930093	0.052921183	1.455109477	0.225714414	0.03887779	0.928351054
289	21	39	72	0.000948119	0.055426259	0.008222535	0.002130887	0.049795563	0.009228677	4.313971043	4.341544628	4.439352989	0.273108602	0.064555906	0.441709399	0.244453063	0.035498664	0.822395982
290	21	39	73	9.08E-05	0.043868527	0.004388768	0.002074491	0.049704133	0.010461967	4.313818932	4.341060162	4.43917942	0.193376541	0.051427957	0.189434066	0.265164718	0.032130776	0.817666131
291	21	39	73	0.000319943	0.04523477	0.004250576	0.002736426	0.049328719	0.0111634	4.31363821	4.340417862	4.439264774	0.142319232	0.035320386	0.71769762	0.276292488	0.030365265	1.079997225
292	21	40	76	0.01033872	0.064419217	0.003730982	0.003154929	0.050197624	0.012007557	4.313001156	4.338963032	4.440803528	0.140745625	0.038348872	1.547688007	0.289819805	0.029681482	1.214187113
293	21	40	76	0	0.04798707	0.00765141	0.002884527	0.04920281	0.012597208	4.313628674	4.337762833	4.440880775	0.192545176	0.019470796	2.1871593	0.319180001	0.02978522	1.144049417
294	21	40	76	0.00785384	0.05538816	0.003737275	0.004923952	0.048956348	0.014939097	4.313337326	4.337631226	4.439218998	0.144333184	0.042383201	2.206920385	0.349381517	0.03168222	0.967776621
295	21	40	77	0.000467874	0.026811935	0.003819845	0.004668531	0.049974342	0.015568809	4.315114021	4.336666107	4.438733578	0.139228761	0.015524738	0.464250565	0.378044741	0.032109935	0.790984986
296	21	40	80	0	0.052854609	0.017814076	0.005457393	0.052130984	0.01658521	4.316083431	4.33619976	4.438414574	0.354799271	0.019283701	0.399817735	0.403234081	0.033709699	0.801324896
297	21	40	80	0.001401413	0.044260256	0.003849039	0.005814299	0.051712867	0.016157107	4.316970348	4.336432457	4.437165737	0.289622366	0.042448208	0.319977582	0.400917492	0.034932586	0.838800642
298	22	40	82	0.000258542	0.038106564	0.019875126	0.006180445	0.053932709	0.016319827	4.317774773	4.335330963	4.436598301	0.372849703	0.045970738	0.282097459	0.388506651	0.034670946	0.922560237
299	22	40	82	0.001760533	0.073393822	0.024175813	0.006934064	0.05638025	0.014945435	4.31831646	4.333329201	4.435625076	0.446055233	0.015750803	0.28960368	0.372350969	0.033198136	0.933037146
300	22	41	82	0.000327762	0.054420535	0.021788722	0.007645644	0.054688127	0.013644978	4.318651199	4.332339764	4.436568737	0.500936806	0.027509136	0.389681041	0.348598278	0.034752494	0.937916785
301	22	41	83	0.007372055	0.039738972	0.012104533	0.009099246	0.055436606	0.011931491	4.319272995	4.330198288	4.435927868	0.315782011	0.03200734	3.075076103	0.326383641	0.034251349	0.927735976
302	22	41	83	0.004923477	0.054792721	0.013536309	0.008815873	0.057389022	0.01140845	4.320320606	4.329283714	4.43378067	0.291119725	0.027798766	2.193786383	0.329161724	0.034800171	0.667552532
303	22	41	85	0.0073643	0.05347627	0.010217139	0.008903029	0.059119243	0.011862279	4.320974827	4.32692337	4.43419981	0.463707775	0.039489992	0.776173353	0.338832404	0.033963934	0.489917664
304	22	41	85	0.022433674	0.04527599	0.033412185	0.008416086	0.059312087	0.013079099	4.322374821	4.327510834	4.433213711	0.524761856	0.040337797	0.248158544	0.334212237	0.035728617	0.479207403
305	22	41	87	0.005044211	0.066586092	0.010664109	0.006376661	0.058461915	0.01202874	4.322805882	4.327105522	4.43307066	0.459628642	0.047088068	0.262212396	0.313593971	0.036476481	0.565315007
306	22	41	88	0.009145351	0.050534997	0.015000255	0.006048122	0.056775801	0.013434523	4.322555542	4.326738834	4.43366766	0.416311502	0.033122145	0.577989578	0.287860778	0.036151404	0.600018457
307	22	41	88	0.003925974	0.048255317	0.013104949	0.0052966	0.058531189	0.014789206	4.322093964	4.325976849	4.432617188	0.329316795	0.032735456	0.812050939	0.270253581	0.037268023	0.576240755
308	22	41	90	0.005429014	0.068678521	0.005638957	0.005004233	0.060663135	0.015094225	4.323408604	4.324032307	4.433990002	0.153103113	0.039570164	1.241333127	0.251607297	0.038408867	0.522707327
309	22	41	91	0.008548348	0.065029509	0.004756808	0.004780717	0.059409519	0.015266368	4.323438644	4.322262287	4.435011864	0.195137203	0.029769834	0.397343457	0.254806218	0.037840326	0.429532288
310	22	41	92	0.009587922	0.054780472	0.009870789	0.004260641	0.058421874	0.017064147	4.324085712	4.32021904	4.436106205	0.184775636	0.032848731	0.343279719	0.257556333	0.038692806	0.427611193
311	22	41	95	0.016317379	0.06265381	0.002940368	0.003693947	0.058465486	0.017992868	4.324959755	4.317438602	4.436327457	0.256575793	0.021996541	0.277692139	0.265897801	0.038919072	0.427619767
312	22	41	95	0.004254957	0.061215539	0.00635108	0.00228412	0.05933209	0.019162483	4.324666977	4.316752911	4.435344219	0.346340925	0.038044386	0.213058218	0.254585506	0.039787219	0.43019297
313	22	41	97	0.005882187	0.073825158	0.018528432	0.002020126	0.058650187	0.019379618	4.324180603	4.315519333	4.434988499	0.397497207	0.018600157	0.239802837	0.233996813	0.03885034	0.417034123
314	22	41	97	0.002007925	0.055597547	0.02360216	0.001621386	0.056752295	0.020024873	4.323476791	4.315411568	4.434714794	0.412885934	0.058901515	0.658360481	0.209036181	0.03993333	0.407203016
315	22	41	98	0	0.035924099	0.021858232	0.001535959	0.055964613	0.018347045	4.324146271	4.314833164	4.435021877	0.297960937	0.048564292	1.195342183	0.179699706	0.037670047	0.359458792
316	22	41	98	0.001430286	0.048038844	0.026127718	0.001674271	0.059147786	0.016623028	4.324771404	4.313681602	4.435333729	0.176563516	0.043512229	0.643950343	0.169765947	0.037024492	0.257707909
317	22	41	98	0.000878605	0.069844261	0.029901775	0.001675091	0.059715415	0.014903425	4.324774742	4.311778545	4.435818672	0.222632334	0.045404952	0.31643486	0.170603044	0.036023681	0.216595163
318	22	41	100	0.000709935	0.071706727	0.016460154	0.002649045	0.058251392	0.013720531	4.325019836	4.309253216	4.436458111	0.124207675	0.045284741	0.22318323	0.168068254	0.035638908	0.242355662
319	22	41	101	0.002970347	0.05488874	0.007532537	0.004448851	0.058998438	0.013533905	4.326063156	4.310791492	4.436689854	0.188291237	0.03331621	0.216407701	0.170386891	0.0339897	0.305291473
320	22	41	101	0.002827505	0.054165415	0.024532368	0.005755935	0.060876722	0.013814401	4.326880932	4.311486721	4.437829971	0.225388467	0.039147113	0.376211405	0.168380208	0.035714894	0.362350746
321	22	41	102	0.003354287	0.055260208	0.020086721	0.006881852	0.061802492	0.012775165	4.326687336	4.311962128	4.439229012	0.276531786	0.035337657	0.343374044	0.160535239	0.037263776	0.35899789
322	22	41	102	0.000809284	0.072186455	0.01580614	0.008091005	0.060047606	0.012444876	4.327772617	4.313799381	4.440151691	0.132140547	0.031546161	0.305997372	0.152245236	0.037963318	0.344919357
323	22	41	102	0.001351026	0.053714599	0.008739559	0.008508921	0.058551746	0.012074043	4.328392029	4.314759254	4.441544056	0.119865306	0.027738716	0.068310902	0.159915063	0.042150331	0.325318079
324	22	41	103	0.00149605	0.052948348	0.025626238	0.009436301	0.057943255	0.012633297	4.328833103	4.313030243	4.442976952	0.122930251	0.030513048	0.131660655	0.173463458	0.042344043	0.327464123
325	22	41	103	0.001068219	0.046933044	0.005146048	0.010948328	0.05637075	0.012167838	4.330080032	4.312577724	4.444207668	0.090184711	0.034005404	0.133174017	0.188586829	0.042101394	0.323472356
326	22	41	103	0.001521442	0.070939004	0.002894049	0.011991737	0.057579847	0.01245567	4.329994202	4.31368494	4.445258617	0.18868959	0.041463178	0.076082475	0.202090403	0.042832006	0.335191708
327	22	41	104	0.001439297	0.054282762	0.007212084	0.01344791	0.055932626	0.013017103	4.329563618	4.313599586	4.446403503	0.185771585	0.032503314	0.191710129	0.200762173	0.042790419	0.351781355
328	22	41	105	0.011592107	0.053740006	0.016889947	0.014800188	0.056347633	0.013579564	4.328927517	4.313279152	4.446161747	0.194749638	0.041172445	0.599800348	0.19772702	0.043313801	0.357209432
329	22	41	108	0.020507801	0.079924233	0.014407263	0.015253063	0.055397688	0.012529862	4.328871727	4.312180519	4.44546175	0.149712682	0.027143452	0.915477157	0.188323494	0.041676277	0.326089291
330	22	41	109	0.017348265	0.075549863	0.010617999	0.014568049	0.052155938	0.011646845	4.329036713	4.311656952	4.447505951	0.166217729	0.052293342	0.844059706	0.183969661	0.042678706	0.26604154
331	22	41	110	0.015212595	0.064348891	0.013100764	0.014126153	0.051787668	0.011296401	4.330515862	4.311109543	4.448153496	0.139093801	0.056184817	0.339329988	0.179884361	0.041360108	0.212125151
332	22	41	110	0.016654968	0.035956461	0.016453546	0.013768031	0.05129162	0.011255635	4.330214977	4.310629368	4.447721481	0.185341761	0.043032624	0.18851018	0.1794247	0.040349235	0.203891678
333	22	42	112	0.00540636	0.055731997	0.011726979	0.012973358	0.052116221	0.012045174	4.330657482	4.310676575	4.448958397	0.216508642	0.077603303	0.090383314	0.171417958	0.046762302	0.210218625
334	22	42	112	0.011552207	0.047021195	0.014891354	0.013160312	0.051708074	0.012004193	4.332209587	4.30931139	4.449487686	0.268897653	0.029869545	0.091917381	0.162187769	0.045956369	0.22667922
335	22	42	114	0.018128347	0.035650797	0.020506188	0.013377341	0.053830685	0.012094599	4.332939625	4.307386875	4.449511051	0.289287329	0.027843911	0.087751217	0.153533831	0.046874748	0.240947052
336	22	42	115	0.012545718	0.060233109	0.008312194	0.013153126	0.055960487	0.013397036	4.33470583	4.305161953	4.44977951	0.238724023	0.04204214	0.262086898	0.137203198	0.050005163	0.253904141
337	22	43	116	0.017539345	0.052819572	0.009069813	0.012950552	0.054894369	0.013817407	4.335692883	4.302206516	4.450036049	0.174079061	0.041005719	0.258568585	0.123147536	0.054197541	0.248834458
338	23	43	117	0.016314354	0.058847841	0.013399152	0.012951076	0.055750896	0.01506555	4.336217403	4.300868988	4.451231003	0.152384907	0.038260508	0.251418978	0.115667461	0.05437231	0.242072512
339	23	43	119	0.016573733	0.043290604	0.005343234	0.012874443	0.056667442	0.01567602	4.335832596	4.29811573	4.450488091	0.091310851	0.023159686	0.257478803	0.108643451	0.057423882	0.234276261
340	23	44	120	0.012972651	0.044264983	0.004694072	0.01397144	0.060226557	0.017578954	4.335704803	4.29532814	4.450593948	0.101820514	0.038170174	0.254951894	0.122362669	0.059960974	0.224852195
341	23	45	120	0.012487402	0.071498893	0.006763114	0.013471071	0.062426641	0.018904356	4.334847927	4.292440414	4.451076031	0.121279426	0.03778876	0.250979424	0.134593472	0.064275498	0.215460623
342	23	46	121	0.011273254	0.058892362	0.012652337	0.013787111	0.06075552	0.018729346	4.333297253	4.290300846	4.451075554	0.134037539	0.045065209	0.248761788	0.144400278	0.066358331	0.215182608
343	23	46	122	0.007913563	0.045027081	0.025138473	0.013422442	0.060415603	0.019138913	4.332343578	4.288869858	4.451480389	0.09726759	0.113576367	0.258106589	0.154758512	0.066163571	0.214586296
344	23	46	122	0.007462854	0.051242378	0.011276186	0.013895746	0.061585416	0.018127394	4.332511902	4.287783623	4.451342583	0.11497657	0.068738043	0.271449864	0.161197375	0.061498824	0.211880184
345	23	46	122	0.013939527	0.070369914	0.015885828	0.015565214	0.061313141	0.019421136	4.332912922	4.286002159	4.451209068	0.173704326	0.039971706	0.248863533	0.167615074	0.059492517	0.211734069
346	23	46	124	0.015661981	0.059078623	0.034832988	0.015725985	0.057975467	0.01892544	4.333212852	4.284206867	4.452185631	0.109650366	0.062278479	0.230279192	0.168699472	0.05702125	0.214689878
347	23	46	125	0.010317409	0.048505809	0.012936284	0.015095376	0.058392905	0.017562495	4.332639694	4.282567024	4.452592373	0.08411175	0.088158302	0.20632039	0.174992771	0.05416897	0.216588978
348	23	46	128	0.017545106	0.062241364	0.022799378	0.016036193	0.059290558	0.017460582	4.332612038	4.280520439	4.452751637	0.091798231	0.04292817	0.184187174	0.17857478	0.052421904	0.219163616
349	23	46	130	0.015471397	0.068929851	0.020114321	0.015545383	0.059679401	0.017707202	4.3327775	4.276936531	4.453033447	0.075120799	0.071827807	0.165660217	0.179782109	0.053824196	0.223288491
350	23	47	131	0.028640693	0.082440868	0.026275517	0.016345472	0.058043876	0.017747697	4.333266258	4.273902416	4.454054356	0.24222225	0.051067691	0.153814077	0.181387113	0.052508111	0.228719516
351	23	49	133	0.0074686	0.068465903	0.019273484	0.014605343	0.054379277	0.016955791	4.333706856	4.270819664	4.454072475	0.236359343	0.08562994	0.151644602	0.168524148	0.051347229	0.2417492
352	23	49	134	0.015963841	0.053116571	0.00483801	0.015186479	0.053253853	0.016644048	4.333665371	4.266836166	4.455363274	0.229154289	0.060699929	0.247921258	0.156755901	0.04736688	0.249522313
353	23	49	134	0.007261889	0.055153269	0.017157568	0.014860485	0.052678565	0.017598929	4.333180904	4.267426491	4.454272747	0.247978121	0.042922847	0.242202356	0.147157179	0.045643608	0.248223578
354	23	49	134	0.013119914	0.057895023	0.014011769	0.0153297	0.051772802	0.016782716	4.332395554	4.267897606	4.455834389	0.168095082	0.062264152	0.228339359	0.133806246	0.044539527	0.246206408
355	23	49	134	0.025826998	0.048247352	0.02550735	0.014667908	0.051178162	0.01747113	4.332491875	4.268788338	4.455994129	0.185571253	0.046668667	0.269842595	0.129385624	0.042353731	0.247545546
356	24	49	134	0.015708009	0.033655506	0.010433166	0.014194966	0.051541551	0.016948096	4.332927704	4.270584583	4.456041813	0.185632706	0.012787765	0.281377435	0.122886508	0.042360757	0.245096315
357	24	49	134	0.008725278	0.063670442	0.019840602	0.014358419	0.054506814	0.018693996	4.332653999	4.271537781	4.457485199	0.178876653	0.030903395	0.251169294	0.112948721	0.044660358	0.238490684
358	24	49	134	0.020666398	0.058379989	0.011815232	0.014733124	0.052991495	0.01851107	4.331748009	4.272315979	4.458455086	0.123513855	0.06894058	0.234641403	0.104159907	0.046435917	0.232155165
359	24	49	134	0.012146193	0.066518635	0.025512202	0.015403365	0.054284985	0.019903832	4.331613064	4.272988796	4.458210468	0.105078846	0.058353383	0.229560807	0.100219045	0.045974834	0.228318797
360	24	49	134	0.024272382	0.050939076	0.020559764	0.01589276	0.052286284	0.019126523	4.331326485	4.274004936	4.456360817	0.092775844	0.057350874	0.225401491	0.100153118	0.045772772	0.223233262
361	24	49	134	0.00949927	0.042130284	0.017564554	0.014345932	0.053404198	0.020596233	4.33126545	4.274316311	4.457765579	0.100729637	0.038297988	0.297140598	0.097992865	0.043179325	0.26425439
362	24	49	134	0.013861098	0.056086231	0.015844313	0.014295698	0.055500681	0.021127993	4.331088066	4.274151325	4.459500313	0.106908619	0.0418461	0.237148851	0.09503474	0.040894284	0.297251424
363	24	49	134	0.012377906	0.046788406	0.015341702	0.014300702	0.054034284	0.021125045	4.331389904	4.274598598	4.459802628	0.123568349	0.041743938	0.233635172	0.102822666	0.041858727	0.324077981
364	24	49	134	0.012423256	0.045189884	0.008179225	0.015232733	0.056212355	0.021384347	4.331206322	4.274864197	4.461178303	0.101117864	0.030777959	0.220013484	0.106356111	0.041040857	0.329373265
365	24	49	134	0.005840202	0.05135398	0.021584323	0.01565824	0.057549331	0.024035189	4.331252098	4.275118828	4.461762905	0.119468242	0.038220391	0.243069872	0.110139191	0.043759343	0.323114957
366	25	49	134	0.020624638	0.052244633	0.01975397	0.016636067	0.058060836	0.02539784	4.331890583	4.275690079	4.462491989	0.114080973	0.046745952	0.242901057	0.11243164	0.045412778	0.308980744
367	25	49	134	0.017505983	0.066273391	0.029638065	0.016028183	0.058975151	0.024711276	4.332158566	4.276776791	4.462869167	0.07631705	0.038083375	0.208715498	0.114270583	0.046814921	0.297509579
368	25	49	134	0.012847043	0.047001932	0.017828425	0.015291909	0.057205155	0.024069671	4.332430363	4.277710438	4.463297367	0.0821997	0.050434545	0.181478575	0.11815605	0.047481157	0.296458738
369	25	49	135	0.028039049	0.072608389	0.027135609	0.015434125	0.058065993	0.024781663	4.332171917	4.27855587	4.462040901	0.080164373	0.063868672	0.192441359	0.122845992	0.046245881	0.298891247
370	25	49	135	0.017529532	0.044532914	0.016961806	0.013741992	0.058543592	0.025017438	4.331906796	4.278513908	4.460897923	0.104353644	0.0561307	0.173619926	0.124121228	0.043485123	0.297155126
371	25	49	136	0.007257272	0.063236132	0.036726572	0.013198016	0.061436771	0.024267156	4.330624104	4.277821541	4.461866379	0.069013067	0.02882296	0.676633894	0.120460753	0.043642833	0.294762376
372	25	49	138	0.008946701	0.065191604	0.023413915	0.013426331	0.062318913	0.02305028	4.32912302	4.275747776	4.462126255	0.068190254	0.013162533	0.66010797	0.120390399	0.046237717	0.243737956
373	25	49	139	0.013916139	0.039955854	0.015811887	0.013876883	0.063062654	0.021771148	4.328969955	4.272849083	4.463722706	0.192575812	0.052454978	0.532240987	0.122537702	0.05321643	0.196618143
374	25	49	141	0.022630252	0.070747197	0.018194016	0.01335025	0.064773238	0.02210188	4.328027725	4.271183014	4.464713097	0.162436247	0.032747366	0.29188329	0.110870465	0.051993711	0.161397479
375	25	49	141	0.017103832	0.059896611	0.037338495	0.01212672	0.063818394	0.022012942	4.327772141	4.271399975	4.464046478	0.142731741	0.060681302	0.151172101	0.101589193	0.053620885	0.145088064
376	25	49	144	0.016596293	0.056980535	0.036573481	0.011583394	0.063876195	0.020441232	4.327516079	4.271076202	4.465036869	0.144685179	0.056408174	0.087593526	0.095025887	0.051822349	0.145684137
377	25	49	145	0.013937918	0.062302101	0.012201767	0.011540489	0.063562555	0.020043066	4.327987671	4.26925087	4.465675354	0.134309351	0.062169529	0.11671824	0.087892567	0.050628883	0.157023993
378	25	49	145	0.009406964	0.046803437	0.022580404	0.011173709	0.062479162	0.022162686	4.327575684	4.267005444	4.466451645	0.119057178	0.045411963	0.19715625	0.082414311	0.049486145	0.164202074
379	25	49	146	0.014411426	0.056471147	0.025660347	0.011229285	0.063458108	0.022554407	4.328698158	4.265703678	4.466416836	0.133789063	0.036846515	0.208236173	0.076064944	0.048550896	0.162281261
380	25	49	146	0.009425579	0.07786198	0.029729124	0.011712546	0.064186419	0.021952776	4.328060627	4.264954567	4.465643406	0.094191976	0.033500332	0.173344031	0.068373917	0.049196992	0.158161285
381	25	49	147	0.011545802	0.076357879	0.008708703	0.011749412	0.062196908	0.020121213	4.327402592	4.263137341	4.466503143	0.064088419	0.057865508	0.147299677	0.073815337	0.050410758	0.176578474
382	25	51	147	0.009768734	0.072939694	0.023340935	0.011814337	0.060600841	0.021165777	4.325918198	4.262480259	4.467086792	0.068239167	0.057366688	0.115365267	0.08361885	0.051231163	0.188172908
383	25	51	149	0.013902769	0.073372759	0.009343473	0.011443757	0.060341996	0.021006534	4.325244904	4.260409832	4.468206882	0.091810592	0.089928374	0.141790032	0.0833697	0.052294515	0.195974836
384	25	51	149	0.008123177	0.058772273	0.019449933	0.010585431	0.059911269	0.021663297	4.324956417	4.259109974	4.469488621	0.064236201	0.039005075	0.144813687	0.080737772	0.047648844	0.198153673
385	25	51	150	0.009171425	0.060243923	0.017215703	0.010820726	0.061373318	0.022486939	4.323877811	4.25876236	4.469480991	0.06034226	0.050646279	0.112479717	0.081558309	0.050495891	0.201331166
386	25	51	152	0.011127248	0.060532421	0.020049686	0.01119754	0.061493684	0.02216746	4.322273731	4.25810957	4.469737053	0.070535369	0.040897399	0.15772891	0.08222298	0.048633666	0.207354573
387	25	51	152	0.016124332	0.053530492	0.03219365	0.010727885	0.062083677	0.023206869	4.322197914	4.25778389	4.468951702	0.066218659	0.04328005	0.212331936	0.082384406	0.047630221	0.211900091
388	25	51	152	0.009903346	0.050384782	0.035517585	0.009815291	0.062192517	0.022522553	4.321631432	4.256576061	4.466961861	0.074048534	0.049599413	0.195677131	0.083875508	0.046421811	0.208798776
389	25	51	153	0.010018299	0.057571843	0.026889341	0.009267148	0.062504194	0.021343565	4.321131229	4.255466938	4.465045929	0.04921414	0.03512422	0.176027313	0.082151878	0.045314941	0.201238089
390	25	51	154	0.019727297	0.064482562	0.019042408	0.009406592	0.060966408	0.021470528	4.31999588	4.25511837	4.463577271	0.049187768	0.043953571	0.162916437	0.084694279	0.044518702	0.192221064
391	25	51	156	0.009831097	0.055977359	0.009581923	0.008665956	0.06221046	0.023882281	4.319736958	4.254201412	4.464168072	0.154047593	0.046851758	0.375933111	0.087244844	0.043814257	0.185278023
392	25	51	156	0.012259983	0.058801141	0.020198908	0.00797102	0.063328748	0.027068872	4.320009232	4.252989769	4.465333939	0.171927065	0.066889971	0.274838448	0.078908313	0.043659388	0.171293126
393	25	51	157	0.005692356	0.070092395	0.021589268	0.007502319	0.064604596	0.02814101	4.319543839	4.251722336	4.465310574	0.065498516	0.069063559	0.201186478	0.068375815	0.042604028	0.164758121
394	25	51	159	0.004461179	0.068634771	0.01656786	0.007764994	0.064972668	0.027620582	4.319854736	4.250347614	4.463977814	0.062859386	0.038825989	0.165757239	0.069959983	0.040313126	0.163044144
395	25	51	159	0.01071142	0.074854814	0.028509999	0.00820148	0.06484706	0.02790255	4.319606304	4.250433922	4.463431835	0.07326211	0.070322588	0.179766104	0.079122147	0.042386563	0.169378357
396	25	51	159	0.013316379	0.06156794	0.013701432	0.008011207	0.063427843	0.02743407	4.319883347	4.250463486	4.461873055	0.067653641	0.030161805	0.178737193	0.084710832	0.041014984	0.175050959
397	25	51	160	0.005961049	0.067022346	0.031483185	0.007456734	0.063889756	0.027361479	4.320327759	4.251037598	4.461808681	0.072311051	0.029859504	0.207729608	0.097315578	0.043882002	0.178550415
398	25	51	160	0.006085797	0.054727733	0.024666173	0.007388492	0.064260513	0.026153832	4.321398735	4.251417637	4.462341309	0.082620785	0.029987542	0.178217471	0.106934737	0.047957396	0.176414755
399	25	51	160	0.003873771	0.05381323	0.022548718	0.007086808	0.065537668	0.026848209	4.32273674	4.251273632	4.4632864	0.055088602	0.037423838	0.112509578	0.110161386	0.050977831	0.175394165
400	25	51	160	0.011552184	0.040656194	0.028285936	0.007975042	0.07026742	0.027402044	4.323699474	4.252109051	4.464596272	0.07718055	0.026365599	0.076840036	0.119606994	0.052558533	0.180730187
401	25	51	160	0.011580299	0.078167133	0.045571689	0.007515631	0.07358825	0.027408552	4.324510098	4.252069473	4.463623524	0.077243984	0.03620467	0.086542986	0.118003979	0.055700382	0.205532491
402	25	51	160	0.002186797	0.068278529	0.044634424	0.007389672	0.073200873	0.02631184	4.323851585	4.252997398	4.463005543	0.062345758	0.045148205	0.222099245	0.117289627	0.055844706	0.224090733
403	25	52	162	0.007104274	0.072835468	0.031992428	0.009148739	0.072123104	0.02442887	4.323942661	4.252360821	4.462934017	0.056069583	0.055281013	0.202953398	0.190669294	0.057336593	0.224838929
404	26	52	163	0.008581786	0.074141189	0.01586456	0.009833163	0.070910023	0.024336678	4.324205875	4.252426147	4.462310314	0.082924359	0.043863636	0.182332724	0.193640549	0.057939087	0.222816883
405	26	52	163	0.009262525	0.067253083	0.019669509	0.010222414	0.070288153	0.024427007	4.324711323	4.252377987	4.46288538	0.163643196	0.061633795	0.235433578	0.192978629	0.059307769	0.225885263
406	26	52	166	0.008618418	0.059243429	0.023356711	0.010830953	0.069897071	0.02496625	4.325147629	4.251939297	4.463665485	0.134737641	0.055235215	0.242164731	0.188276705	0.057214641	0.223380536
407	26	52	167	0.00721717	0.066648982	0.012902933	0.011170555	0.07078691	0.025065978	4.3252635	4.25144434	4.463840008	0.206305847	0.06169901	0.217231214	0.190297714	0.057622133	0.219890819
408	26	52	168	0.005210393	0.071100675	0.018199069	0.011056529	0.071505823	0.026501417	4.325282574	4.25194788	4.46411705	0.178121805	0.074688837	0.184237346	0.184034894	0.054777295	0.218155688
409	26	52	168	0.002767275	0.068776436	0.032304317	0.011635845	0.071190732	0.028002063	4.325081348	4.251630306	4.46453619	0.11811392	0.063212328	0.166990981	0.17700331	0.052750863	0.219097705
410	26	53	168	0.013644341	0.105840497	0.028640904	0.012330962	0.071871663	0.028202888	4.325305462	4.250961304	4.46378231	0.158990294	0.05481156	0.171205819	0.173912718	0.051050286	0.221449735
411	26	53	168	0.006498667	0.077185325	0.028357524	0.012141487	0.069079292	0.0297637	4.325585842	4.250393391	4.463183403	0.05954738	0.060925938	0.349665374	0.163385166	0.052774492	0.223265859
412	26	53	168	0.010194744	0.07390599	0.033507857	0.012354744	0.068684646	0.030386113	4.325341225	4.250329971	4.463400364	0.069386117	0.037792232	0.290683657	0.161817993	0.051531624	0.208767142
413	26	53	169	0.021536535	0.056423064	0.02392176	0.012262947	0.067771811	0.029191567	4.324864388	4.251072407	4.463788033	0.869522095	0.061558962	0.230329394	0.159036055	0.05237514	0.199345708
414	26	53	170	0.014632937	0.059491578	0.030978315	0.010912413	0.067829283	0.030594141	4.325021744	4.251832008	4.464535713	0.088753387	0.061908443	0.180710897	0.083979327	0.054069058	0.195379012
415	26	53	170	0.012863548	0.067300625	0.016858181	0.010033658	0.067039616	0.031076266	4.325108528	4.251943111	4.463020802	0.075643241	0.058919139	0.216084898	0.114673417	0.051953876	0.195843175
416	26	53	171	0.01595645	0.062951177	0.025601177	0.010269517	0.066413206	0.033146671	4.325254917	4.252053738	4.461461544	0.111922026	0.038609385	0.207881585	0.114022607	0.05195075	0.192870826
417	26	53	171	0.012354043	0.069031656	0.024453724	0.010088152	0.065706649	0.033339418	4.325026989	4.252112389	4.46112442	0.156968743	0.059717625	0.20377785	0.118659079	0.054139358	0.190602285
418	26	53	172	0.005962885	0.074557029	0.028692761	0.010248062	0.065550501	0.034427795	4.325032234	4.251707554	4.459784985	0.137414828	0.030405795	0.198144764	0.111624246	0.052307482	0.188853192
419	26	53	173	0.011582871	0.067634672	0.034706172	0.011818833	0.065583519	0.035872066	4.324186325	4.251960754	4.45895052	0.100774385	0.052398082	0.194599539	0.107689831	0.053056841	0.187474275
420	26	53	173	0.010413563	0.076266676	0.034513399	0.011975329	0.066832376	0.035472057	4.324576855	4.251728535	4.457856178	0.084117398	0.044505987	0.192863315	0.104784408	0.050317063	0.186314263
421	26	53	173	0.011560118	0.07512442	0.045809828	0.012923183	0.067838033	0.035332857	4.324540138	4.252083302	4.456163406	0.043187223	0.073777825	0.19118318	0.102275981	0.049662327	0.185271851
422	26	53	174	0.008844485	0.072844222	0.035204072	0.013176942	0.069048851	0.036208088	4.323961735	4.250761509	4.45472908	0.042308476	0.047254384	0.190179482	0.103597331	0.045327903	0.184237828
423	26	53	175	0.009184978	0.063864797	0.020367853	0.012894274	0.069144875	0.035219766	4.324141979	4.249419212	4.453239441	0.038784806	0.047070909	0.187047884	0.104907192	0.043113187	0.183156532
424	26	53	175	0.006680662	0.057055261	0.039350074	0.013296067	0.069004138	0.036751903	4.324225903	4.249139309	4.45285368	0.04389808	0.080192067	0.18669574	0.106290279	0.044473107	0.182235218
425	26	53	175	0.004966631	0.050805245	0.03628169	0.01377483	0.06878935	0.036586924	4.324130058	4.24917841	4.452629089	0.426388383	0.038641442	0.18581669	0.108761942	0.041614019	0.181315837
426	26	53	175	0.015457996	0.060410108	0.039632637	0.01484833	0.070425799	0.037024833	4.323687077	4.249547005	4.451745033	0.068484336	0.058884744	0.183389053	0.074886576	0.042789117	0.180362944
427	26	53	175	0.013961441	0.055179048	0.027721392	0.014953214	0.072193274	0.035428647	4.323616028	4.248418331	4.450532436	0.162923217	0.062684074	0.182927638	0.073105594	0.040450255	0.179869329
428	26	53	176	0.01411305	0.067314029	0.03642587	0.01502129	0.074573832	0.034707077	4.323827267	4.248209953	4.45084095	0.079585575	0.039566994	0.184537828	0.063642727	0.041708624	0.179258555
429	26	53	176	0.023241369	0.07492023	0.044579737	0.015516059	0.073398019	0.034518916	4.324838161	4.248015404	4.45087862	0.09413626	0.038648743	0.182976678	0.066149321	0.043255228	0.178405105
430	26	53	176	0.013304327	0.081372097	0.030306073	0.014487906	0.071796395	0.033874334	4.325537682	4.247811794	4.449968815	0.068814732	0.022260522	0.181839406	0.065556052	0.044866267	0.177591963
431	26	53	176	0.020839954	0.087328903	0.032982197	0.015247884	0.070402669	0.032137243	4.325592995	4.246710777	4.448843956	0.056524701	0.037303898	0.181396782	0.068822097	0.048728287	0.176813227
432	26	53	176	0.014351467	0.088443421	0.055437375	0.014269242	0.068069013	0.031761736	4.326021671	4.246604443	4.448062897	0.057722077	0.026099155	0.17980893	0.070719272	0.053764593	0.176044311
433	26	53	176	0.005735135	0.073900484	0.024332527	0.014487057	0.065767943	0.028578102	4.326030254	4.246874332	4.447278023	0.056716941	0.022892509	0.178285226	0.074430113	0.058753815	0.175164026
434	26	53	177	0.013604701	0.062316693	0.037221357	0.015357572	0.065386787	0.02770429	4.325545311	4.245978355	4.445772171	0.053998765	0.062030032	0.176913425	0.077122176	0.062902735	0.175416697
435	27	53	177	0.011947056	0.054692592	0.03753531	0.015683022	0.064872999	0.026787264	4.326040745	4.246664047	4.445719719	0.071086377	0.048742101	0.176582545	0.076572529	0.063408366	0.175657943
436	27	53	177	0.016775129	0.068806179	0.041098692	0.015832406	0.064974588	0.026467575	4.32647419	4.247095585	4.445687294	0.053759359	0.05156751	0.175334871	0.07418392	0.064766406	0.17540338
437	27	53	179	0.016611725	0.079852343	0.022074591	0.015098998	0.063986847	0.025043737	4.326176167	4.247748375	4.443892002	0.048893526	0.033157263	0.177959293	0.073763492	0.066147657	0.174849888
438	27	53	180	0.014710282	0.081365183	0.019784115	0.014548034	0.063784693	0.025367461	4.3255229	4.248794079	4.442816734	0.058831681	0.076526135	0.176209122	0.073964204	0.06874275	0.174040476
439	27	53	182	0.019555505	0.054380085	0.034356099	0.014369152	0.060519633	0.025464345	4.324874878	4.249267578	4.441197395	0.107158117	0.056579642	0.175149873	0.07746383	0.067364369	0.173358011
440	27	53	184	0.01193168	0.057302359	0.03748934	0.013867888	0.061336877	0.02521327	4.324738979	4.248922825	4.439800262	0.087610297	0.056370169	0.174032122	0.077120568	0.067988086	0.172599267
441	27	53	184	0.02166409	0.066041119	0.01119807	0.014195171	0.062985874	0.024203138	4.324425697	4.249154568	4.438137054	0.104741231	0.064742744	0.17327331	0.072470966	0.070074876	0.168121666
442	27	53	184	0.010074891	0.061658688	0.028851623	0.013787502	0.062064196	0.025759883	4.323564529	4.249211311	4.437030792	0.077393621	0.09270326	0.172938704	0.065971796	0.070467548	0.1617218
443	27	53	186	0.01674743	0.063131645	0.020417402	0.015024604	0.062660349	0.024402988	4.32302618	4.249792099	4.435250759	0.098541327	0.080980599	0.170125797	0.061431844	0.068630569	0.15454275
444	27	53	188	0.015310805	0.069707766	0.014720595	0.014908159	0.064280078	0.025071151	4.322489738	4.251586437	4.434545517	0.086329639	0.068530634	0.181064606	0.056104367	0.067820891	0.148001143
445	27	53	188	0.017184643	0.056665026	0.027134074	0.015211621	0.065048145	0.025318266	4.321805477	4.25316	4.435216427	0.047952645	0.067591965	0.179567128	0.051197384	0.066796238	0.146495038
446	27	53	188	0.013590283	0.055810072	0.034018721	0.014315662	0.066563602	0.024603023	4.320849895	4.255283833	4.435953617	0.044811681	0.063680544	0.173782349	0.049885207	0.06659198	0.145150138
447	27	53	189	0.008707644	0.057941027	0.025436481	0.014573111	0.067853869	0.022797316	4.320254803	4.257607937	4.436241627	0.049134649	0.06676127	0.169246465	0.048706713	0.067286141	0.144270987
448	27	53	189	0.010551115	0.077628657	0.025635554	0.014744392	0.069789455	0.021612258	4.319407463	4.259896278	4.436348438	0.051101353	0.061703287	0.16905576	0.046941629	0.066678999	0.143646036
449	27	53	189	0.012742582	0.045449521	0.020849843	0.015028133	0.070715189	0.021765258	4.318284035	4.260900021	4.437008858	0.097327568	0.061363939	0.168702006	0.045977289	0.067206895	0.143074662
450	27	53	189	0.014041603	0.063369766	0.031594269	0.014867849	0.073379931	0.021873815	4.318079472	4.261404037	4.436868668	0.103382237	0.063440531	0.166803688	0.041157229	0.065931989	0.142386864
451	27	53	190	0.01553179	0.075441331	0.026377888	0.01485072	0.07401805	0.02115763	4.317930698	4.261133671	4.436794758	0.03646468	0.079324864	0.124778509	0.036196646	0.063707632	0.141812971
452	27	53	190	0.017179731	0.05590266	0.028322259	0.014686445	0.074090825	0.022558785	4.316812515	4.261420727	4.436329842	0.033250358	0.069062129	0.102874786	0.039147348	0.062470871	0.144939116
453	27	53	190	0.023683023	0.068216369	0.013925781	0.015111217	0.074966854	0.022982345	4.316290379	4.261602402	4.436329365	0.027454153	0.072496496	0.093969151	0.039976332	0.060432435	0.150053702
454	27	53	190	0.015466535	0.080948666	0.027767196	0.014141059	0.07637076	0.025025719	4.315122604	4.261674404	4.435754776	0.039939079	0.072074138	0.098168127	0.041320982	0.059366504	0.155844329
455	28	53	190	0.018648887	0.078156501	0.017438861	0.013914498	0.074515368	0.027274771	4.314426899	4.26230526	4.43530798	0.03235282	0.057259455	0.16449745	0.04247695	0.057438593	0.16128328
456	28	53	190	0.007329084	0.073335052	0.019266395	0.013638409	0.073800682	0.027561164	4.31281662	4.262698174	4.434892178	0.033518694	0.065345131	0.164773226	0.044478842	0.055461442	0.160637669
457	28	53	190	0.016422225	0.07000301	0.014155945	0.014316441	0.073750532	0.028888339	4.312449455	4.262964249	4.43435955	0.031848248	0.071316309	0.164111689	0.046000849	0.052519315	0.159833644
458	28	53	191	0.010591738	0.079232469	0.012400853	0.015386217	0.072882062	0.029572116	4.310389519	4.263542175	4.433981895	0.029718731	0.060082715	0.162372008	0.047050963	0.052925413	0.159024923
459	28	53	192	0.013672261	0.087811731	0.027318548	0.015907364	0.07171728	0.03219327	4.310211658	4.263953686	4.433872223	0.040493615	0.067510135	0.162770644	0.049574675	0.054044581	0.158396613
460	28	53	192	0.010979463	0.074761689	0.022043973	0.016241874	0.071340161	0.031797047	4.310007572	4.264687538	4.43315506	0.044306904	0.04733998	0.161136225	0.052155454	0.051970228	0.157767896
461	28	53	193	0.013853183	0.07038907	0.023716236	0.016706136	0.07242024	0.031038144	4.309363365	4.264697075	4.433196545	0.048815824	0.038972601	0.16049087	0.053342673	0.054213385	0.157064294
462	28	53	193	0.013724759	0.076241858	0.041790586	0.018232055	0.072391135	0.031936957	4.308467865	4.264584541	4.433047295	0.0689224	0.065720491	0.159166098	0.052987934	0.055834541	0.156420148
463	29	53	193	0.021852223	0.06553898	0.032981418	0.018218665	0.072051227	0.032251692	4.307911873	4.264775276	4.432564735	0.042369179	0.046639331	0.159135237	0.050995731	0.057268958	0.155917019
464	29	53	193	0.013011289	0.083659336	0.036402892	0.019345469	0.072635176	0.032288681	4.307466984	4.264129639	4.431844711	0.042245302	0.06077126	0.157666042	0.052143663	0.060306619	0.155298261
465	29	53	194	0.012974362	0.060539357	0.052506771	0.020934275	0.070379739	0.030996162	4.306360245	4.26321125	4.431427956	0.052654728	0.05086711	0.157996595	0.052170453	0.061805615	0.154894021
466	29	53	194	0.015611911	0.070294946	0.02058919	0.021059604	0.072344312	0.027737986	4.30564642	4.263231277	4.431184292	0.054373637	0.035510793	0.15739572	0.051471004	0.065964451	0.154253765
467	29	53	194	0.014787436	0.072783411	0.033865318	0.021893788	0.074138036	0.028151411	4.305397987	4.263404369	4.431223869	0.050260767	0.032981738	0.155928954	0.051885655	0.068220335	0.153639625
468	29	53	196	0.028189763	0.060449839	0.021677487	0.022622663	0.077091285	0.026867568	4.305065155	4.263370514	4.430922031	0.043399505	0.075783387	0.155215755	0.051211063	0.071970422	0.153124567
469	29	53	196	0.016324351	0.066419862	0.041233547	0.02159531	0.078755278	0.027354167	4.304941654	4.263943672	4.430624962	0.05747956	0.072393559	0.155460596	0.051170519	0.071938341	0.152544526
470	29	53	198	0.017351873	0.083663419	0.022960098	0.021078693	0.080993458	0.025410422	4.30544281	4.264125824	4.430408955	0.068882182	0.044692256	0.155854762	0.050821364	0.073220139	0.15186874
471	29	53	198	0.016086351	0.086642563	0.013696045	0.020614837	0.083058928	0.025872004	4.305586815	4.264146328	4.430110455	0.057366312	0.072014704	0.153396606	0.046935541	0.077621443	0.151251915
472	29	54	198	0.030638287	0.070068918	0.03360318	0.019971103	0.081351067	0.026544286	4.305139542	4.264205456	4.429935932	0.044913698	0.056805324	0.153405264	0.04430202	0.079617698	0.150642356
473	29	54	198	0.013577469	0.072502866	0.045252662	0.018303802	0.081988315	0.026781315	4.305599689	4.264371395	4.429659843	0.047008164	0.081499077	0.153631672	0.04282565	0.083054168	0.150215103
474	29	54	198	0.034247063	0.071962416	0.033388305	0.018815882	0.083637237	0.024503384	4.305549622	4.264770985	4.428782463	0.054996438	0.080053598	0.152328908	0.040295407	0.084217038	0.149639138
475	30	54	199	0.030488158	0.058849532	0.022185178	0.017909485	0.082088281	0.023129267	4.305697918	4.264072418	4.428303719	0.042539991	0.077260219	0.153219402	0.038400158	0.085281001	0.148982261
476	30	54	201	0.014352977	0.082149662	0.016666839	0.016613739	0.084811602	0.024409306	4.305241585	4.262482166	4.427815437	0.044960793	0.096614309	0.15095377	0.041350421	0.087018636	0.148331061
477	30	54	202	0.02478794	0.090025909	0.025136862	0.016502803	0.083766662	0.024626605	4.305188656	4.261457443	4.427224159	0.058934793	0.060325511	0.15064019	0.044628138	0.086149436	0.147812476
478	30	54	202	0.022805065	0.105269149	0.019743048	0.015232614	0.083664838	0.025249754	4.305742741	4.261764526	4.427166939	0.042840257	0.074232697	0.150263309	0.046737262	0.091768512	0.14720117
479	30	54	202	0.016888877	0.078753762	0.027030071	0.014281436	0.080541166	0.026327915	4.306063175	4.262633324	4.427302837	0.042953525	0.075430498	0.148835301	0.051365607	0.094362585	0.146512651
480	30	55	202	0.01064156	0.091039844	0.01985235	0.013778141	0.079457308	0.026097894	4.305330276	4.263401508	4.427276134	0.053638846	0.086493336	0.148026958	0.053540577	0.097476587	0.145932214
481	30	55	204	0.012249461	0.106383584	0.028037501	0.015209259	0.076964085	0.028451592	4.305182457	4.264921665	4.426839352	0.026138131	0.093106598	0.149069682	0.054614284	0.098171659	0.145558352
482	30	55	204	0.009005274	0.067856096	0.021091152	0.015727205	0.073530875	0.029515988	4.307264328	4.265507698	4.426931381	0.028397579	0.093973517	0.146691456	0.056897893	0.100812136	0.145012812
483	30	55	205	0.012297979	0.077078648	0.036210496	0.01645915	0.07416295	0.028732716	4.308881283	4.266227245	4.426566601	0.028673632	0.094606489	0.148705482	0.060305926	0.10126409	0.144535481
484	30	55	207	0.019210344	0.090641007	0.020195417	0.017278579	0.073675686	0.027662558	4.309009552	4.266902924	4.426456451	0.019175496	0.094290644	0.147296056	0.063743244	0.101599687	0.143739584
485	30	56	209	0.0242767	0.054923903	0.018273028	0.016716006	0.072768526	0.029594694	4.308862686	4.267459869	4.426696301	0.034148697	0.091757193	0.145103261	0.067912081	0.102520464	0.143042254
486	30	56	209	0.016234957	0.088806063	0.0362656	0.01604935	0.071278418	0.031604729	4.309310913	4.268919468	4.426590919	0.074992888	0.096374206	0.146056205	0.069765996	0.106759308	0.142601644
487	30	56	210	0.013132673	0.070655316	0.019057134	0.015627172	0.069603988	0.030142852	4.309707642	4.268148422	4.426281929	0.081015676	0.087053105	0.145249337	0.066668007	0.108154976	0.142108081
488	31	56	210	0.010815863	0.088905849	0.031991493	0.014433293	0.063180778	0.028410385	4.309725761	4.267094612	4.425890923	0.082135156	0.122135349	0.143915817	0.063994314	0.107275239	0.141452356
489	31	56	210	0.01234211	0.070908755	0.031602822	0.013450033	0.055098428	0.025502068	4.309926033	4.26625824	4.425276756	0.093752056	0.102767497	0.142689601	0.058866184	0.104638137	0.140841957

==> target_freq_update_grad_clip.dat <==
step	unclipped_enyi	clipped_yset
0	4.980597496	3.576245785
1	0.833815336	0.865579963
2	1.120151281	0.711266756
3	4.236026764	3.854729176
4	167.5288544	90.59857178
5	22.5301609	58.95210266
6	1.445417643	3.936527967
7	16.81650734	3.721876621
8	41.15774155	26.1423645
9	51.13376617	55.21686554
10	52.33566666	11.33926105
11	14.18137455	8.329475403
12	16.02296448	10.45117378
13	8.323199272	5.523580074
14	5.48213625	9.069329262
15	4.298374176	4.825090408
16	2.513490677	6.219246387
17	0.839382946	12.78085327
18	1.132088542	13.46899223
19	1.474268436	8.709981918
20	1.690288186	8.449465752
21	2.068817139	11.46953773
22	2.524505138	8.302238464
23	2.274643183	9.090096474
24	1.991977453	10.33206844
25	1.988123178	10.59375954
26	1.966077685	10.60626602
27	1.617570639	8.175835609
28	1.898898363	6.58817482
29	1.954810381	8.179750443
30	1.280870438	9.761405945
31	1.522598028	4.675850868
32	1.177022934	3.887826443
33	0.809574902	7.212565899
34	0.797694802	7.005280972
35	0.787256122	6.402182579
36	0.661597192	5.076282024
37	0.49286145	3.962921619
38	0.54483366	4.717076778
39	0.384073824	4.406446934
40	0.280400723	6.201302528
41	0.200721771	7.254923344
42	0.234576434	6.258242607
43	0.299529195	7.873429298
44	0.304816067	12.34931087
45	0.232274204	12.76859188
46	0.246593416	9.260085106
47	0.207869992	7.325595856
48	0.228408948	11.66370201
49	0.244711339	9.772279739
50	0.318489552	6.79984951
51	0.378022969	6.555418968
52	0.363083094	6.037940979
53	0.365231276	9.990736008
54	0.319243461	12.6249609
55	0.249339625	11.50859737
56	0.274273664	14.37800598
57	0.203355089	12.26146221
58	0.206799924	9.708860397
59	0.2088819	13.50275993
60	0.185083404	6.361143112
61	0.133105278	5.184165001
62	0.12693432	5.656902313
63	0.14572382	2.989124775
64	0.144496337	2.411952019
65	0.119728759	4.361938953
66	0.162442893	2.931152105
67	0.150394678	3.424803019
68	0.146143645	3.704284191
69	0.156274825	2.016950607
70	0.160985813	3.165757895
71	0.145257786	2.826636314
72	0.165911645	2.002962351
73	0.147051677	1.806951046
74	0.169791564	1.286226749
75	0.157779455	0.759820342
76	0.161004886	0.386964321
77	0.127864584	1.350699782
78	0.156618565	0.457273185
79	0.145261168	0.596034884
80	0.133582219	0.728752732
81	0.161426544	1.456860662
82	0.147629976	0.93798846
83	0.144083828	0.794605851
84	0.140584081	0.194842011
85	0.145400256	0.140115321
86	0.147027686	0.144721508
87	0.143284202	0.148955241
88	0.145643502	0.095956907
89	0.116000861	0.141374961
90	0.117095366	0.121901266
91	0.128932521	0.151796997
92	0.142575711	0.179093435
93	0.135677576	0.217974305
94	0.136046141	0.392858267
95	0.139527798	0.495625973
96	0.145444736	0.878114402
97	0.158044115	0.488282621
98	0.146967202	0.721970737
99	0.181721434	1.169903278
100	0.159216359	1.713761568
101	0.157839283	2.781692028
102	0.238845319	4.049154758
103	0.409980834	4.645646095
104	1.084171534	9.707212448
105	1.365918875	12.64728069
106	1.286349177	18.35103416
107	1.328021407	31.42281723
108	1.386129975	33.50878143
109	1.458475828	32.54470825
110	1.420003295	31.73985863
111	0.755457759	14.72130775
112	0.667734742	36.43880463
113	0.527096689	30.36256599
114	0.491454214	28.63381195
115	0.560981691	14.18184471
116	0.427771389	11.4266243
117	0.402539283	5.491913795
118	0.289216101	5.301733017
119	0.146844909	4.593527794
120	0.109444313	6.274334908
121	0.146561339	5.449565411
122	0.139463201	4.399042606
123	0.172067255	3.551759958
124	0.169248119	3.540936947
125	0.296429008	3.817677736
126	0.23642607	3.648233652
127	0.188180923	3.955080032
128	0.363517165	3.195975065
129	0.547035336	4.687240601
130	0.298353761	5.277053356
131	0.096519858	4.61356163
132	0.142879188	5.09673214
133	0.215302601	7.857639313
134	0.201509878	12.83574867
135	0.162981972	15.52353287
136	0.470541775	24.84816551
137	0.895772755	39.33322525
138	0.290247113	46.99526596
139	0.534120381	57.2617836
140	0.603623331	63.78619766
141	0.105101533	96.86529541
142	0.142285615	111.7296982
143	1.459397912	144.1387939
144	0.616956353	177.9725342
145	0.149357736	161.8759613
146	1.297304392	163.5159454
147	1.871569633	187.9093018
148	0.543391585	262.1471252
149	0.053334758	223.3495789
150	0.069838852	303.1971741
151	0.120523386	348.1573181
152	0.226251155	303.6044312
153	0.236631438	291.4112854
154	8.356734276	250.5553589
155	4.711665154	226.3211823
156	0.349974245	150.5490875
157	2.40759778	148.5145721
158	5.440350056	61.79369736
159	1.758928895	3.057173491
160	0.080425858	2.590490818
161	0.05564142	2.546737194
162	0.125688836	2.396703482
163	0.294033378	2.086354017
164	0.48825413	1.688734055
165	11.87598419	2.067426682
166	12.93972778	2.154993057
167	2.860796452	11.08563805
168	1.998140574	13.31525612
169	17.84239197	28.26864243
170	41.13766098	16.12753296
171	49.52941895	5.10967207
172	53.46031952	0.602471411
173	1.332446337	1.249124765
174	0.176041335	4.679214001
175	0.080726296	7.645763397
176	0.101045996	9.241575241
177	0.251092494	10.1104517
178	0.464229375	8.904909134
179	0.525147915	5.748677731
180	23.244627	0.944168866
181	7.415162563	0.64154911
182	0.481349409	0.468623519
183	5.192161083	0.870725513
184	16.98384476	2.550784349
185	28.8549881	1.216743112
186	42.44564056	1.679646254
187	39.41944885	0.943051159
188	0.981922507	0.593493462
189	0.3044765	0.450820774
190	0.037139151	0.314187109
191	0.037591644	0.495864093
192	0.155219659	0.333056509
193	0.285390466	0.389936596
194	0.330884099	0.393718004
195	14.50604725	0.424102545
196	6.132379532	0.561133385
197	0.628764331	0.492240697
198	1.530980587	0.466972172
199	8.463935852	0.432578325
200	18.85927582	0.458044112
201	22.2832222	0.439261466
202	24.40468597	0.442006946
203	0.410251379	0.474138647
204	0.144357905	0.366847962
205	0.073060676	0.411783963
206	0.097516112	0.431014538
207	0.131576642	0.328092337
208	0.234666824	0.155671328
209	0.304979175	0.419748873
210	0.311636388	0.393182009
211	9.058127403	0.369954169
212	7.273351669	0.867249727
213	1.978457451	0.681664705
214	0.110345066	0.244624197
215	2.208719492	0.100766279
216	6.042955399	0.160221249
217	6.880848408	0.235492304
218	0.786883175	0.246960998
219	0.188307807	0.405408323
220	0.103720516	0.392002314
221	0.069379412	0.983963847
222	0.099566355	0.617381334
223	0.083318762	0.180033892
224	0.10361357	0.13186267
225	0.09628503	0.211784512
226	0.102308869	0.318602085
227	5.502385139	0.428980529
228	3.262026072	0.424242496
229	0.915315211	0.396639407
230	0.067656539	0.375841379
231	1.054428339	0.366169006
232	2.758158922	1.964282751
233	4.048633099	1.304049253
234	4.058506012	0.380723476
235	0.034128364	0.142941326
236	0.023495886	0.440142065
237	0.034631379	0.682584405
238	0.028425649	0.455609858
239	0.046057679	0.428356797
240	0.066403151	0.381741643
241	0.393389255	0.361819446
242	2.123022079	0.704343319
243	0.879306018	0.62917304
244	0.127871573	0.189181596
245	0.441035271	0.232895434
246	1.266570807	0.649986804
247	2.531180859	0.409579515
248	2.72338438	0.432454675
249	0.026504081	0.391549468
250	0.029118953	0.360000402
251	0.026506841	0.341227412
252	0.029538082	0.625585258
253	0.050638169	1.125012517
254	0.071194552	0.471880615
255	0.121132597	0.137468442
256	3.199242592	0.319827586
257	1.456621528	0.704608798
258	0.138592958	0.429217875
259	0.411629647	0.393464476
260	1.859440207	0.349739909
261	3.782133818	0.330225915
262	0.186124399	0.328951448
263	0.024853095	2.300454617
264	0.016094433	1.666394114
265	0.013500867	0.599049211
266	0.036381546	0.166067749
267	0.035619508	0.655715048
268	0.059667014	1.35965395
269	0.08680103	1.796778202
270	0.281246811	0.479780912
271	3.925075769	0.424587131
272	2.651875973	0.370259643
273	0.771069825	0.32991755
274	0.107057407	0.312766343
275	0.935955942	0.783470333
276	2.326821089	0.582619607
277	2.073019028	0.209843129
278	0.071057156	0.212813839
279	0.018808123	0.629991531
280	0.018687088	0.895523548
281	0.00972075	0.413663208
282	0.038555089	0.37038967
283	0.029472815	0.320723325
284	0.038471743	0.297178775
285	3.050202608	0.299019903
286	2.536204576	0.305242181
287	0.701416314	2.377640963
288	0.053952329	1.455109477
289	0.894415617	0.441709399
290	2.53379178	0.189434066
291	4.164844513	0.71769762
292	0.381088793	1.547688007
293	0.034368351	2.1871593
294	0.015015368	2.206920385
295	0.013891369	0.464250565
296	0.019495212	0.399817735
297	0.022449188	0.319977582
298	0.024441222	0.282097459
299	3.013007879	0.28960368
300	1.678824902	0.389681041
301	0.264534146	3.075076103
302	0.220022291	2.193786383
303	2.164003611	0.776173353
304	4.050359726	0.248158544
305	4.418854713	0.262212396
306	0.038108021	0.577989578
307	0.017716108	0.812050939
308	0.011437425	1.241333127
309	0.008657007	0.397343457
310	0.018601889	0.343279719
311	0.032183509	0.277692139
312	0.044103596	0.213058218
313	0.155976817	0.239802837
314	4.249156475	0.658360481
315	1.799245596	1.195342183
316	0.34232533	0.643950343
317	0.227669582	0.31643486
318	1.562880874	0.22318323
319	3.257134676	0.216407701
320	3.385814428	0.376211405
321	0.115386523	0.343374044
322	0.012893421	0.305997372
323	0.018245328	0.068310902
324	0.028730547	0.131660655
325	0.016056398	0.133174017
326	0.023653369	0.076082475
327	0.026462507	0.191710129
328	0.025900176	0.599800348
329	1.935767889	0.915477157
330	1.070295691	0.844059706
331	0.247517556	0.339329988
332	0.034060761	0.18851018
333	0.181474268	0.090383314
334	0.457945287	0.091917381
335	0.025948664	0.087751217
336	0.026669286	0.262086898
337	0.022435311	0.258568585
338	0.018190604	0.251418978
339	0.025766319	0.257478803
340	0.024415109	0.254951894
341	0.027887879	0.250979424
342	0.033851575	0.248761788
343	1.014926195	0.258106589
344	0.903041363	0.271449864
345	0.284292161	0.248863533
346	0.028533356	0.230279192
347	0.197070822	0.20632039
348	0.632483006	0.184187174
349	1.212098002	0.165660217
350	1.246036053	0.153814077
351	0.031161591	0.151644602
352	0.029894667	0.247921258
353	0.026536897	0.242202356
354	0.01524723	0.228339359
355	0.01768549	0.269842595
356	0.037743259	0.281377435
357	0.037528034	0.251169294
358	0.048684567	0.234641403
359	0.063147448	0.229560807
360	3.794210434	0.225401491
361	1.907862186	0.297140598
362	0.412032515	0.237148851
363	0.06826438	0.233635172
364	0.955384254	0.220013484
365	2.463832617	0.243069872
366	4.361743927	0.242901057
367	5.076178074	0.208715498
368	0.265739262	0.181478575
369	0.198757723	0.192441359
370	0.152289897	0.173619926
371	0.040292215	0.676633894
372	0.044693846	0.66010797
373	0.05533753	0.532240987
374	0.056981042	0.29188329
375	0.477775544	0.151172101
376	0.523389697	0.087593526
377	0.313597262	0.11671824
378	0.312514335	0.19715625
379	3.630699635	0.208236173
380	1.8138237	0.173344031
381	0.581704259	0.147299677
382	0.445026964	0.115365267
383	0.28623572	0.141790032
384	0.65157932	0.144813687
385	1.315595031	0.112479717
386	2.568767071	0.15772891
387	3.926843643	0.212331936
388	6.598418236	0.195677131
389	9.234358788	0.176027313
390	8.873682022	0.162916437
391	0.088453934	0.375933111
392	0.12390203	0.274838448
393	0.111585975	0.201186478
394	0.078750074	0.165757239
395	1.615873098	0.179766104
396	1.29212141	0.178737193
397	0.617235124	0.207729608
398	0.228824228	0.178217471
399	0.133615956	0.112509578
400	24.54857826	0.076840036
401	14.20265007	0.086542986
402	3.42832756	0.222099245
403	0.641036153	0.202953398
404	6.179067135	0.182332724
405	17.66444016	0.235433578
406	29.58240509	0.242164731
407	46.90118027	0.217231214
408	53.42406464	0.184237346
409	62.66432953	0.166990981
410	68.89889526	0.171205819
411	73.55871582	0.349665374
412	73.71588135	0.290683657
413	61.83282089	0.230329394
414	0.160143852	0.180710897
415	0.107819445	0.216084898
416	0.047768097	0.207881585
417	0.040492818	0.20377785
418	0.097419471	0.198144764
419	0.169334695	0.194599539
420	0.296282053	0.192863315
421	0.430851758	0.19118318
422	0.400665969	0.190179482
423	68.73440552	0.187047884
424	28.41708755	0.18669574
425	4.271901608	0.18581669
426	3.534437418	0.183389053
427	28.38292694	0.182927638
428	61.89863586	0.184537828
429	97.08778381	0.182976678
430	133.0123138	0.181839406
431	157.6097565	0.181396782
432	164.0556946	0.17980893
433	161.7028351	0.178285226
434	131.5942383	0.176913425
435	118.1925964	0.176582545
436	111.4395142	0.175334871
437	23.98523521	0.177959293
438	0.165338576	0.176209122
439	0.11391104	0.175149873
440	0.056744162	0.174032122
441	0.050814182	0.17327331
442	0.10297063	0.172938704
443	0.187263533	0.170125797
444	0.273751408	0.181064606
445	0.254969329	0.179567128
446	65.82624817	0.173782349
447	28.8588829	0.169246465
448	6.160102844	0.16905576
449	0.838539779	0.168702006
450	12.06988907	0.166803688
451	30.01327515	0.124778509
452	45.91106033	0.102874786
453	52.14517975	0.093969151
454	45.39622116	0.098168127
455	42.44467163	0.16449745
456	31.88927841	0.164773226
457	0.372440904	0.164111689
458	0.298176706	0.162372008
459	0.203817934	0.162770644
460	0.103331372	0.161136225
461	0.046764858	0.16049087
462	0.036837481	0.159166098
463	0.062519252	0.159135237
464	0.048138328	0.157666042
465	0.078405648	0.157996595
466	0.071093522	0.15739572
467	6.470444679	0.155928954
468	3.695399046	0.155215755
469	1.012154222	0.155460596
470	0.123959973	0.155854762
471	0.550095916	0.153396606
472	1.496582508	0.153405264
473	2.706800938	0.153631672
474	3.360955715	0.152328908
475	3.001612902	0.153219402
476	0.412010223	0.15095377
477	0.033964302	0.15064019
478	0.037341494	0.150263309
479	0.028815426	0.148835301
480	0.037182361	0.148026958
481	0.034087159	0.149069682
482	0.043241497	0.146691456
483	0.04637203	0.148705482
484	0.058723524	0.147296056
485	0.061788544	0.145103261
486	2.01890564	0.146056205
487	1.122606874	0.145249337
488	0.440693945	0.143915817
489	0.117198162	0.142689601
490	0.015671797	0.142450497
491	0.073948614	0.143914476
492	0.243782625	0.143068746
493	0.460506737	0.141440809
494	0.728853226	0.139950618
495	0.819981694	0.13962543
496	0.752354324	0.140256554
497	0.645862103	0.140627012
498	0.032533955	0.138036355
499	0.030437576	0.137201428
